SAID: A Control Protocol for Scalable and Adaptive Information Dissemination in ICN

Information dissemination applications (video, news, social media, etc.) with large number of receivers need to be efficient but also have limited loss tolerance. The new Information-Centric Networks (ICN) paradigm offers an alternative approach for reliably delivering data by naming content and exploiting data available at any intermediate point (e.g., caches). However, receivers are often heterogeneous, with widely varying receive rates. When using existing ICN congestion control mechanisms with in-sequence delivery, a particularly thorny problem of receivers going out-of-sync results in inefficiency and unfairness with heterogeneous receivers. We argue that separating reliability from congestion control leads to more scalable, efficient and fair data dissemination, and propose SAID, a Control Protocol for Scalable and Adaptive Information Dissemination in ICN. To maximize the amount of data transmitted at the first attempt, receivers request any next packet (ANP) of a flow instead of next-in-sequence packet, independent of the provider's transmit rate. This allows providers to transmit at an application-efficient rate, without being limited by the slower receivers. SAID ensures reliable delivery to all receivers eventually, by cooperative repair, while preserving privacy without unduly trusting other receivers.

==> 4SubICP.dat <==
Time	ICP
0	8.5181
1	6.82511
2	4.16242
3	4.29676
4	4.10227
5	4.01072
6	4.40068
7	4.18731
8	4.16212
9	3.93582
10	4.13434
11	4.2224
12	4.12101
13	3.98864
14	3.9525
15	3.98584
16	4.22476
17	4.03025
18	4.02889
19	3.79926
20	3.8674
21	3.85428
22	4.20992
23	4.1236
24	4.0016
25	3.9406
26	4.0748
27	4.17768
28	4.11165
29	4.06927
30	6.3562
31	7.19244
32	7.06597
33	6.78659
34	7.07496
35	7.09978
36	6.85806
37	3.86741
38	6.39177
39	6.98962
40	7.07223
41	7.03297
42	6.8442
43	6.94586
44	7.13989
45	6.84185
46	7.01375
47	6.85305
48	7.1126
49	6.93693
50	6.98327
51	6.8564
52	7.01766
53	7.15287
54	6.92327
55	7.06926
56	6.50934
57	4.2944
58	4.026
59	4.1846
60	4.27
61	3.965
62	4.087
63	4.2212
64	4.0748
65	3.9284
66	4.0992
67	4.21664
68	4.03056
69	4.0138
70	3.97342
71	4.16398
72	4.3432
73	4.03292
74	4.05329
75	4.32119
76	4.209
77	4.2212
78	4.4876
79	4.14172
80	3.79028
81	3.9894
82	4.0382
83	3.9406
84	4.2578
85	4.0382
86	4.11194
87	2.97626
88	2.1106
89	1.0004
90	1.0004
91	1.0004
92	1.0004
93	1.0004
94	0.9882
95	1.0004
96	1.0004
97	1.0004
98	1.0004
99	1.0004
100	1.0004


==> 4SubSAID.dat <==
Time	SAID
0	5.332288
1	8.215584
2	8.68608
3	8.649888
4	8.62576
5	8.649888
6	8.637824
7	8.637824
8	8.637824
9	8.62576
10	8.239712
11	8.432736
12	8.661952
13	8.62576
14	8.62576
15	8.649888
16	8.637824
17	8.637824
18	8.649888
19	8.613696
20	8.637824
21	8.649888
22	8.62576
23	8.649888
24	8.637824
25	8.62576
26	8.637824
27	8.637824
28	8.637824
29	8.62576
30	8.637824
31	8.661952
32	8.637824
33	8.637824
34	8.649888
35	8.010496
36	8.649888
37	8.649888
38	8.613696
39	8.661952
40	8.637824
41	8.637824
42	8.637824
43	8.649888
44	8.493056
45	8.674016
46	8.62576
47	8.637824
48	8.661952
49	8.649888
50	8.62576
51	8.637824
52	8.661952
53	8.613696
54	8.649888
55	8.577504
56	8.637824
57	8.649888
58	8.649888
59	8.637824
60	8.62576
61	8.674016
62	8.649888
63	7.588256
64	7.093632
65	8.046688
66	8.661952
67	8.637824
68	8.408608
69	8.674016
70	8.649888
71	8.649888
72	8.649888
73	8.649888
74	8.649888
75	8.649888
76	8.674016
77	8.637824
78	8.649888
79	8.674016
80	8.637824
81	8.661952
82	8.649888
83	8.674016
84	8.649888
85	8.649888
86	8.661952
87	8.649888
88	8.661952
89	8.661952
90	8.62576
91	8.68608
92	8.649888
93	8.649888
94	8.661952
95	8.649888
96	8.661952
97	8.661952
98	8.674016
99	8.649888
100	8.661952
101	8.661952
102	8.661952
103	8.661952
104	8.674016
105	8.661952
106	8.68608
107	8.661952
108	8.661952
109	8.070816
110	8.661952
111	8.661952
112	8.674016
113	8.68608
114	8.058752
115	8.710208
116	8.674016
117	8.661952
118	8.661952
119	8.68608
120	8.661952
121	8.674016
122	7.986368
123	8.710208
124	3.414112


==> ACKerCompetitor2.dat <==
Time	S10	S4	S5	S6
0	9.44409	3.879408	4.83384	5.774472
1	10	4	4.998865	5.994882
2	8.02435	3.572752	4.2509	5.669538
3	5.25392	3.956808	4.74593	5.220666
4	6.06144	3.995444	4.88064	5.986392
5	5.92929	3.959148	4.983235	5.99343
6	6.02422	3.983468	4.94682	5.986392
7	6.025	3.930772	4.93243	5.98686
8	2.64517	2.617136	2.651345	2.701212
9	2.57488	2.588248	2.57619	2.596098
10	3.81924	3.22012	3.63975	2.772498
11	4.84176	3.978464	4.93688	3.185892
12	4.97728	3.969448	4.98029	2.821134
13	4.87464	3.875584	4.92456	3.085782
14	5.01486	3.987304	4.98991	4.405308
15	4.98074	3.947952	5	4.993326
16	4.91828	3.962664	4.95143	4.916442
17	4.96652	3.980928	4.96844	4.96509
18	5.60207	3.919632	4.91224	5.399808
19	5.70359	3.923212	4.894285	5.860392
20	6.05542	3.995808	4.99953	5.992962
21	5.9073	3.946624	4.92551	5.954832
22	5.92592	3.987136	4.985695	5.942094
23	6.01216	3.959844	5	6
24	6.02477	3.984196	4.955345	5.992974
25	5.83939	3.979548	4.977905	5.917122
26	5.93824	3.999528	4.975295	5.885124
27	5.94654	3.990224	4.939575	5.94912
28	5.94277	3.955372	4.934345	5.967534
29	5.95005	3.987676	5	5.954886
30	5.92673	3.930852	4.9696	5.967534
31	6.04831	3.987848	4.99299	5.97456
32	1.6016	1.26306	1.48283	1.683924


==> ACKerReceiversJoinA.dat <==
Time	R
1	1.1192
2	1.05857
3	1.04635
4	0.91094
5	0.91094
6	0.97249
7	1.60498
8	2.11266
9	1.76033
10	2.01982
11	2.08208
12	1.92192
13	2.03216
14	1.97184
15	1.99584
16	2.01828
17	1.9734
18	2.02048
19	2.59956
20	2.85824
21	3.0184
22	3.06177
23	2.96271
24	3.00238
25	2.99746
26	2.96912
27	3.03072
28	2.9568
29	3.06641
30	2.94575
31	3.68301
32	3.89544
33	3.92847
34	3.90544
35	4.01632
36	4.03675
37	3.97125
38	4.05328
39	4.00873
40	3.99927
41	3.93008
42	3.97936
43	4.63236
44	4.87872
45	4.94032
46	4.89104
47	5.02183
48	4.96969
49	5.02656
50	4.88872
51	5.00424
52	4.9444
53	5.04712
54	5.00192
55	5.53352
56	5.81332
57	5.9677
58	5.88612
59	5.86234
60	5.95842
61	5.92642
62	5.96129
63	6.01771
64	5.82227
65	5.92913
66	5.95244


==> ACKerReceiversJoinB.dat <==
Time	ACKer
6.508888	2
18.508888	3
30.508888	4
42.508888	5
54.508888	6


==> ACKerReceiversLeaveA.dat <==
Time	R
1	9.46785
2	10
3	8.00619
4	5.26064
5	6.04912
6	5.94484
7	6.03243
8	6.01679
9	5.74711
10	6.02395
11	5.29153
12	4.99504
13	4.94103
14	4.93875
15	4.96653
16	5.06352
17	4.85919
18	5.01428
19	4.9941
20	4.91835
21	4.94351
22	5.03489
23	4.50409
24	3.94847
25	4.0656
26	3.97809
27	4.01714
28	4.02446
29	3.49145
30	2.9568
31	3.05536
32	3.00608
33	2.99694
34	2.94821
35	2.97036
36	3.01025
37	3.01415
38	3.02265
39	2.96912
40	3.0184
41	2.60744
42	2.01274
43	1.94656
44	2.05744
45	2.00816
46	1.9712
47	1.95888
48	2.03963
49	1.98901
50	1.9842
51	2.0198
52	0.52048
53	0.93193
54	0.99385
55	1.01024
56	0.94864
57	0.99792
58	0.99792
59	1.02256
60	0.9856
61	1.03488
62	0.9856
63	0.96135
64	0.99992
65	1.04481
66	0.94864
67	0.96096
68	1.02256
69	1.07184
70	0.9856
71	1.02256
72	0.9856
73	0.97328
74	0.98431
75	0.99921
76	0.97328
77	1.0472
78	0.96096
79	1.03488
80	1.02256
81	0.9856
82	0.9856
83	1.03488
84	0.76384


==> ACKerReceiversLeaveB.dat <==
Time	ACKer
2.508162	6
10.508162	5
22.508162	4
28.508162	3
40.508162	2
51.508162	1


==> CompetitionBICPThroughput3.dat <==
Time	D31	D32
0	2.82733	0
1	2.01145	0
2	1.21865	0
3	1.08491	0
4	1.0971	0
5	1.17099	0
6	1.38891	0
7	1.29309	0
8	1.38977	0
9	1.3176	0
10	1.037	0.28014
11	1.0736	0.3045
12	1.1834	0.29232
13	1.4274	0.3045
14	1.1827	0.30472
15	1.1353	0.29256
16	1.2932	0.30475
17	1.0248	0.29256
18	0.8418	0.30475
19	1.3054	0.30475
20	1.0004	0.29256
21	1.1468	0.30475
22	0.9272	0.29256
23	1.037	0.30475
24	1.1834	0.30475
25	1.08555	0.29256
26	1.03725	0.30475
27	1.1224	0.29256
28	1.1956	0.30475
29	1.0858	0.30475
30	1.1712	0.29256
31	1.2444	0.30475
32	1.0126	0.29256
33	1.037	0.30475
34	1.1468	0.30475
35	1.05266	0.29256
36	1.14334	0.30475
37	1.098	0.29256
38	0.976	0.30475
39	1.098	0.30475
40	1.3176	0.29256
41	1.2566	0.30475
42	1.20583	0.29256
43	1.09072	0.30475
44	1.15605	0.30475
45	1.0126	0.29256
46	1.0248	0.30475
47	1.3054	0.29256
48	0.976	0.30475
49	0.9272	0.30475
50	1.1956	0.29263
51	1.18603	0.305
52	0.99777	0.2928
53	1.1346	0.305
54	0.8784	0.305
55	1.3908	0.2928
56	1.098	0.305
57	0.9638	0.2928
58	1.1102	0.305
59	0.915	0.2928
60	1.098	0.305
61	1.4396	0.305
62	1.2322	0.2928
63	1.22	0.305
64	1.22	0.2928
65	0.96229	0.305

==> CompetitionBICPThroughputA.dat <==
Time	S1	S2	Total
0	11.4157	0	11.4157
1	8.71585	0	8.71585
2	5.4015	0	5.4015
3	5.13199	0	5.13199
4	5.22951	0	5.22951
5	5.36307	0	5.36307
6	5.75421	0	5.75421
7	5.59508	0	5.59508
8	5.77717	0	5.77717
9	5.64407	0	5.64407
10	5.05662	2.85123	7.90785
11	5.14772	2.96192	8.10964
12	5.3429	2.82784	8.17074
13	5.88679	2.79126	8.67805
14	5.33835	2.98713	8.32548
15	5.26827	2.92038	8.18865
16	5.612	2.89126	8.50326
17	4.9898	2.95943	7.94923
18	4.72295	2.97712	7.70007
19	5.59825	2.98818	8.58643
20	4.9776	3.03027	8.00787
21	5.3192	2.95944	8.27864
22	4.8556	2.93996	7.79556
23	5.0752	2.99492	8.07012
24	5.3773	3.00698	8.38428
25	5.17892	2.95216	8.13108
26	5.04758	3.01315	8.06073
27	5.2582	2.85456	8.11276
28	5.3675	2.92775	8.29525
29	5.1733	2.91872	8.09202
30	5.33915	2.95268	8.29183
31	5.50665	2.98506	8.49171
32	5.0264	2.95216	7.97856
33	5.08941	3.01315	8.10256
34	5.2511	2.8783	8.1294
35	5.08189	2.98941	8.0713
36	5.32235	2.91555	8.2379
37	5.19245	2.96793	8.16038
38	4.91493	3.02569	7.94062
39	5.24767	2.86284	8.11051
40	5.612	2.81796	8.42996
41	5.5022	3.02535	8.52755
42	5.42878	2.92473	8.35351
43	5.20037	2.91858	8.11895
44	5.31625	2.92775	8.244
45	5.002	3.01316	8.01516
46	5.0752	2.87895	7.95415
47	5.58143	2.95216	8.53359
48	4.95937	2.98378	7.94315
49	4.8678	2.96932	7.83712
50	5.3558	2.91709	8.27289
51	5.39503	3.0359	8.43093
52	4.98717	2.79424	7.78141
53	5.246	3.01288	8.25888
54	4.7702	2.90412	7.67432
55	5.7706	2.87075	8.64135
56	5.185	0.82585	6.01085
57	4.8312	0.2928	5.124
58	5.3192	0.305	5.6242
59	4.78761	0.2928	5.08041
60	5.25299	0.305	5.55799
61	5.8804	0.305	6.1854
62	5.4778	0.2928	5.7706
63	5.44577	0.305	5.75077
64	5.42443	0.2928	5.71723
65	4.9173	0.305	5.2223


==> CompetitionBSAIDThroughput3.dat <==
Time	D31	D32
0	0	0
1	0.820352	0
2	2.786784	0
3	2.786784	0
4	2.77472	0
5	2.497248	0
6	2.738528	0
7	2.786784	0
8	2.77472	0
9	2.424864	0.096512
10	2.400736	0.289536
11	2.448992	0.3016
12	2.424864	0.289536
13	2.521376	0.289536
14	2.436928	0.289536
15	2.123264	0.3016
16	2.376608	0.289536
17	2.4128	0.289536
18	2.461056	0.3016
19	2.29216	0.289536
20	2.509312	0.289536
21	2.521376	0.3016
22	2.29216	0.289536
23	2.436928	0.289536
24	2.280096	0.3016
25	2.497248	0.289536
26	2.461056	0.289536
27	2.448992	0.289536
28	2.521376	0.3016
29	2.424864	0.289536
30	2.436928	0.289536
31	2.461056	0.289536
32	2.304224	0.3016
33	2.509312	0.289536
34	2.497248	0.289536
35	2.4128	0.3016
36	2.521376	0.289536
37	2.424864	0.289536
38	2.448992	0.289536
39	2.497248	0.3016
40	2.509312	0.289536
41	2.461056	0.289536
42	2.47312	0.3016
43	0	0.289536
44	0	0.3016
45	0	0.3016
46	0	0.3016
47	0	0.3016
48	0	0.3016
49	0	0.3016
50	0	0.24128

==> CompetitionBSAIDThroughputA.dat <==
Time	S1	S2	Total
0	0	0	0
1	3.426176	0	3.426176
2	11.52112	0	11.52112
3	11.52112	0	11.52112
4	11.496992	0	11.496992
5	10.543936	0	10.543936
6	11.424608	0	11.424608
7	11.509056	0	11.509056
8	11.472864	0	11.472864
9	10.157888	0.808288	10.966176
10	9.6512	2.497248	12.148448
11	9.964864	2.243904	12.208768
12	9.976928	2.207712	12.18464
13	9.71152	2.569632	12.281152
14	9.783904	2.400736	12.18464
15	8.842912	2.316288	11.1592
16	9.77184	2.316288	12.088128
17	9.77184	2.255968	12.027808
18	10.085504	2.075008	12.160512
19	9.16864	2.629952	11.798592
20	9.759776	2.545504	12.30528
21	10.2544	2.05088	12.30528
22	9.3496	2.328352	11.677952
23	10.157888	2.062944	12.220832
24	9.373728	2.255968	11.629696
25	9.880416	2.424864	12.30528
26	10.121696	2.147392	12.269088
27	9.820096	2.4128	12.232896
28	9.940736	2.364544	12.30528
29	10.169952	2.062944	12.232896
30	10.121696	2.087072	12.208768
31	10.145824	2.099136	12.24496
32	9.084192	2.605824	11.690016
33	10.145824	2.159456	12.30528
34	10.061376	2.219776	12.281152
35	10.109632	2.062944	12.172576
36	10.07344	2.243904	12.317344
37	10.07344	2.159456	12.232896
38	10.07344	2.159456	12.232896
39	10.242336	2.05088	12.293216
40	10.07344	2.219776	12.293216
41	10.169952	2.087072	12.257024
42	10.025184	2.195648	12.220832
43	0.132704	3.25728	3.389984
44	0	3.25728	3.25728
45	0	3.245216	3.245216
46	0	3.25728	3.25728
47	0	3.25728	3.25728
48	0	3.25728	3.25728
49	0	3.25728	3.25728
50	0	1.74928	1.74928


==> CompetitionICPThroughput.dat <==
Time	D11	D21	D31	D41	D51
0	0.9744	1.92502	2.82733	2.83749	2.85146
1	0.8531	1.8285	2.01145	2.01145	2.01135
2	0.68264	1.08491	1.21865	1.20849	1.20681
3	0.91425	0.9752	1.08491	1.08491	1.07272
4	0.87768	1.04834	1.0971	1.0971	1.10929
5	0.84111	0.99958	1.17099	1.18115	1.17024
6	0.75578	0.8533	1.38891	1.37875	1.37747
7	0.88987	0.79235	1.29309	1.30325	1.31652
8	0.82892	0.78016	1.38977	1.38758	1.39074
9	0.86549	0.82892	1.3176	1.31446	1.3176
10	0.81673	1.15812	0.7076	0.98337	1.0248
11	0.84111	0.9028	0.61	1.037	0.976
12	0.8533	0.793	0.6588	0.7076	0.72141
13	0.63016	0.7686	0.78227	0.793	0.79139
14	0.73526	0.5368	1.04773	0.6954	0.6832
15	0.8296	0.5978	0.74759	0.8174	0.8296
16	0.7564	0.6954	0.78961	0.7564	0.7442
17	0.8296	0.85469	1.2688	0.8296	0.8296
18	0.915	0.88991	1.1712	1.16772	1.1712
19	0.854	0.9516	1.1956	1.20052	1.2078
20	0.9516	1.1468	0.9028	0.90136	0.9028
21	0.8296	1.037	1.15939	1.159	1.159
22	0.6954	1.1346	1.18301	1.159	1.159
23	0.8418	1.159	0.976	0.98762	0.976
24	0.854	1.037	1.1102	1.11078	1.1224
25	0.7442	1.1712	1.0858	1.1102	1.098
26	0.9028	0.9882	1.098	1.098	1.1102
27	0.7686	1.0248	1.22	1.1956	1.1956
28	0.7564	1.0736	1.1712	1.1712	1.159
29	0.9272	0.8906	1.19485	1.1834	1.2078
30	0.732	0.915	1.29395	1.3542	1.342
31	0.6954	1.0858	1.2566	1.2078	1.1956
32	0.6832	1.3298	0.9882	0.9882	0.9882
33	0.8784	0.9394	1.18249	1.1834	1.1834
34	0.75145	1.0614	1.17211	1.1712	1.1712
35	0.65155	1.2078	1.15525	1.159	1.1712
36	0.854	1.0004	1.13835	1.13577	1.1346
37	0.793	1.07935	1.1224	1.13343	1.1346
38	0.7198	1.18985	1.098	1.0858	1.0858
39	0.9394	0.8052	1.2322	1.2566	1.2688
40	0.671	0.9882	1.3664	1.3542	1.342
41	0.6588	0.854	1.4884	1.4884	1.4762
42	0.8052	1.037	1.1224	1.1346	1.1468
43	0.854	1.098	1.0614	1.0492	1.0492
44	0.854	1.037	1.0736	1.0736	1.0614
45	0.6222	1.0126	1.403	1.3908	1.3908
46	0.7686	1.2932	0.9272	0.9272	0.9272
47	0.7808	1.0004	1.2078	1.22056	1.2322
48	0.8418	1.0736	1.1102	1.08731	1.098
49	0.732	0.9394	1.3054	1.31553	1.3054
50	0.793	1.0248	1.1834	1.20294	1.2078
51	0.793	1.0004	1.159	1.15172	1.1468
52	0.61	0.8418	1.5738	1.59814	1.586
53	0.8418	1.12993	1.037	1.0004	1.0004
54	0.915	1.11487	0.9638	0.9638	0.9638
55	0.854	0.6466	1.4884	1.5128	1.525
56	0.7564	0.854	1.40545	1.38984	1.403
57	0.8784	1.0736	1.03442	1.02576	1.0126
58	0.9272	1.0126	1.04192	1.0492	1.0492
59	0.671	1.0614	1.30061	1.2932	1.2932
60	0.7198	1.2932	0.9394	0.9394	0.9394
61	0.9028	0.9638	1.159	1.159	1.1712
62	0.915	1.0126	1.098	1.098	1.0736
63	0.7564	0.8784	1.3542	1.3542	1.3542
64	0.854	1.0126	1.1346	1.1346	1.1468
65	1.0004	1.0004	0.97003	0.976	0.9638
66	0.6954	1.3908	0.93317	0.93477	0.9394
67	0.7442	1.16253	1.098	1.09043	1.0858
68	0.7198	1.14327	1.1468	1.1468	1.159
69	0.8418	1.0248	1.1224	1.1224	1.1102
70	0.915	1.06343	1.0004	1.0126	1.0248
71	0.549	1.27897	1.16223	1.1715	1.1712
72	0.8906	0.81301	1.27777	1.2563	1.2566
73	0.9272	0.99259	1.1224	1.1224	1.1102
74	0.9272	0.9882	1.0858	1.0858	1.08719
75	0.94571	0.9638	1.04731	1.06602	1.07221
76	0.70129	1.2932	1.01449	0.99578	0.9882
77	0.9394	1.3664	0.7076	0.7198	0.7198
78	0.97587	1.1346	0.9028	0.88014	0.9028
79	0.73692	1.22	1.037	1.04746	1.0248
80	0.81261	1.0614	1.1468	1.1468	1.1468
81	0.8418	1.098	1.0248	1.0248	1.0248
82	0.9394	1.2932	0.7808	0.7824	0.793
83	0.6588	1.4396	0.9028	0.9012	0.90695
84	0.85087	0.9028	1.2566	1.2566	1.24025
85	0.69853	1.159	0.915	1.1102	1.1102
86	0.9516	1.0492	0.8906	0.97608	0.9882
87	0.8296	0.8784	1.2566	1.30532	1.3054
88	0.9638	1.0126	1.1834	0.9394	0.93809
89	0.8906	0.6954	1.3664	1.4762	1.46531
90	0.8052	1.0858	1.2566	1.0736	1.0736
91	0.9394	1.0126	1.0248	1.0736	1.0736
92	0.854	1.0126	1.1468	1.1224	1.1224
93	0.9028	0.854	1.2566	1.22534	1.2444
94	0.9272	1.098	1.0004	0.99506	0.98389
95	0.7564	1.3054	0.9394	0.9394	0.94432
96	0.8174	0.9028	1.2932	1.2932	1.28039
97	0.8052	1.1956	0.98273	0.9882	1.0004
98	0.7686	1.098	1.14007	1.1346	1.1224
99	0.8296	1.1712	0.9638	0.9638	0.97597
100	0.8418	1.0614	1.1224	1.1224	1.11512
101	0.915	0.6344	1.4396	1.4396	1.43471
102	0.854	0.9272	1.24321	1.2444	1.2566
103	0.8296	0.8784	1.26999	1.2688	1.2688
104	0.7686	1.1468	1.098	1.10462	1.098
105	0.8296	0.8296	1.281	1.27438	1.27797
106	0.9394	1.22	0.7198	0.7198	0.71063

==> CompetitionICPThroughput3.dat <==
Time	D31	D32
0	2.82733	0
1	2.01145	0
2	1.21865	0
3	1.08491	0
4	1.0971	0
5	1.17099	0
6	1.38891	0
7	1.29309	0
8	1.38977	0
9	1.3176	0
10	0.7076	2.1932
11	0.61	1.60908
12	0.6588	1.53728
13	0.78227	1.44927
14	1.04773	1.76912
15	0.74759	1.47342
16	0.78961	1.45187
17	1.2688	1.03516
18	1.1712	1.4396
19	1.1956	1.22
20	0.9028	1.525
21	1.15939	1.342
22	1.18301	1.3298
23	0.976	1.1468
24	1.1102	1.2688
25	1.0858	1.3664
26	1.098	1.65574
27	1.22	1.61386
28	1.1712	1.6348
29	1.19485	1.3786
30	1.29395	1.12657
31	1.2566	1.11823
32	0.9882	1.464
33	1.18249	1.098
34	1.17211	1.2078
35	1.15525	1.1346
36	1.13835	1.4274
37	1.1224	1.464
38	1.098	1.281
39	1.2322	0.9638
40	1.3664	1.464
41	1.4884	1.48165
42	1.1224	1.55615
43	1.0614	1.8544
44	1.0736	1.586
45	1.403	1.46895
46	0.9272	1.41025
47	1.2078	1.0248
48	1.1102	1.4762
49	1.3054	1.6348
50	1.1834	1.1224
51	1.159	1.2688
52	1.5738	1.1956
53	1.037	1.22
54	0.9638	1.1712
55	1.4884	1.41048
56	1.40545	1.28572
57	1.03442	1.403
58	1.04192	1.4274
59	1.30061	1.5738
60	0.9394	1.5006
61	1.159	1.5494
62	1.098	1.3176
63	1.3542	1.3176
64	1.1346	1.6714
65	0.97003	1.4884


==> CompetitionICPThroughput4.dat <==
Time	D41	D42
0	2.83749	0
1	2.01145	0
2	1.20849	0
3	1.08491	0
4	1.0971	0
5	1.18115	0
6	1.37875	0
7	1.30325	0
8	1.38758	0
9	1.31446	0
10	0.98337	2.71737
11	1.037	2.438
12	0.7076	1.38966
13	0.793	1.56032
14	0.6954	1.219
15	0.8174	1.53594
16	0.7564	1.54831
17	0.8296	1.9642
18	1.16772	1.5616
19	1.20052	1.769
20	0.90136	1.4884
21	1.159	1.647
22	1.159	1.647
23	0.98762	1.8666
24	1.11078	1.7324
25	1.1102	1.5738
26	1.098	1.3786
27	1.1956	1.3908
28	1.1712	1.3664
29	1.1834	1.6135
30	1.3542	1.8269
31	1.2078	1.91936
32	0.9882	1.52944
33	1.1834	1.8948
34	1.1712	1.8056
35	1.159	1.8544
36	1.13577	1.5616
37	1.13343	1.5494
38	1.0858	1.7202
39	1.2566	2.013
40	1.3542	1.5128
41	1.4884	1.525
42	1.1346	1.4274
43	1.0492	1.159
44	1.0736	1.4274
45	1.3908	1.525
46	0.9272	1.5738
47	1.22056	1.9276
48	1.08731	1.5616
49	1.31553	1.342
50	1.20294	1.891
51	1.15172	1.7324
52	1.59814	1.7324
53	1.0004	1.8056
54	0.9638	1.8056
55	1.5128	1.586
56	1.38984	1.7202
57	1.02576	1.5879
58	1.0492	1.5719
59	1.2932	1.4274
60	0.9394	1.5006
61	1.159	1.4396
62	1.098	1.6592
63	1.3542	1.6958
64	1.1346	1.3298
65	0.976	1.5006


==> CompetitionICPThroughputA.dat <==
Time	S1	S2	Total
0	11.4157	0	11.4157
1	8.71585	0	8.71585
2	5.4015	0	5.4015
3	5.13199	0	5.13199
4	5.22951	0	5.22951
5	5.36307	0	5.36307
6	5.75421	0	5.75421
7	5.59508	0	5.59508
8	5.77717	0	5.77717
9	5.64407	0	5.64407
10	4.69062	4.91057	9.60119
11	4.36691	4.04708	8.41399
12	3.73411	2.92694	6.66105
13	3.76542	3.00959	6.77501
14	3.69839	2.98812	6.68651
15	3.82199	3.00936	6.83135
16	3.74201	3.00018	6.74219
17	4.61229	2.99936	7.61165
18	5.31503	3.0012	8.31623
19	5.40952	2.989	8.39852
20	4.80536	3.0134	7.81876
21	5.34399	2.989	8.33299
22	5.33101	2.9768	8.30781
23	4.94042	3.0134	7.95382
24	5.23438	3.0012	8.23558
25	5.2094	2.9402	8.1496
26	5.1972	3.03434	8.23154
27	5.4046	3.00466	8.40926
28	5.3314	3.0012	8.3326
29	5.40385	2.9921	8.39595
30	5.63715	2.95347	8.59062
31	5.4412	3.03759	8.47879
32	4.9776	2.99344	7.97104
33	5.36709	2.9928	8.35989
34	5.32736	3.0134	8.34076
35	5.3448	2.989	8.3338
36	5.26312	2.989	8.25212
37	5.26278	3.0134	8.27618
38	5.17925	3.0012	8.18045
39	5.5022	2.9768	8.479
40	5.7218	2.9768	8.6986
41	5.9658	3.00665	8.97245
42	5.246	2.98355	8.22955
43	5.1118	3.0134	8.1252
44	5.0996	3.0134	8.113
45	5.8194	2.99395	8.81335
46	4.8434	2.98405	7.82745
47	5.44176	2.9524	8.39416
48	5.21091	3.0378	8.24871
49	5.59773	2.9768	8.57453
50	5.41194	3.0134	8.42534
51	5.25092	3.0012	8.25212
52	6.20974	2.928	9.13774
53	5.00953	3.0256	8.03513
54	4.92127	2.9768	7.89807
55	6.0268	2.99648	9.02328
56	5.80869	3.00592	8.81461
57	5.02478	2.9909	8.01568
58	5.08012	2.9993	8.07942
59	5.61941	3.0012	8.62061
60	4.8312	3.0012	7.8324
61	5.3558	2.989	8.3448
62	5.1972	2.9768	8.174
63	5.6974	3.0134	8.7108
64	5.2826	3.0012	8.2838
65	4.91063	2.989	7.89963


==> CompetitionSAIDThroughput.dat <==
Time	D11	D21	D31	D41	D51
0	0.54288	1.049568	1.423552	1.411488	1.56832
1	0.977184	1.906112	2.569632	2.690272	2.702336
2	0.96512	1.942304	2.77472	2.907424	2.89536
3	0.977184	1.93024	2.77472	2.907424	2.919488
4	0.977184	1.942304	2.786784	2.907424	2.907424
5	0.977184	1.93024	2.786784	2.919488	2.919488
6	0.977184	1.93024	2.798848	2.907424	2.907424
7	0.977184	1.942304	2.786784	2.907424	2.89536
8	0.96512	1.785472	2.59376	2.65408	2.678208
9	0.953056	1.821664	2.461056	2.545504	2.702336
10	0.977184	1.894048	1.037504	1.435616	2.738528
11	0.977184	1.918176	1.32704	1.773408	2.991872
12	0.96512	1.918176	1.339104	1.833728	2.919488
13	0.977184	1.942304	1.194336	1.86992	2.931552
14	0.977184	1.93024	1.423552	1.8096	2.919488
15	0.96512	1.906112	1.495936	2.075008	2.798848
16	0.977184	1.918176	1.339104	2.014688	2.919488
17	0.977184	1.942304	1.109888	1.44768	2.931552
18	0.977184	1.93024	1.411488	1.881984	2.89536
19	0.977184	1.942304	1.38736	1.74928	2.931552
20	0.977184	1.93024	1.38736	1.725152	2.919488
21	0.977184	1.93024	1.556256	1.845792	2.919488
22	0.96512	1.93024	1.351168	1.713088	2.931552
23	0.977184	1.93024	1.411488	1.966432	2.919488
24	0.977184	1.93024	1.230528	1.676896	2.931552
25	0.977184	1.93024	1.302912	1.881984	2.919488
26	0.977184	1.942304	1.339104	1.713088	2.931552
27	0.928928	1.785472	1.314976	1.68896	2.690272
28	0.977184	1.93024	1.459744	1.942304	2.943616
29	0.977184	1.93024	1.520064	1.8096	2.907424
30	0.96512	1.93024	1.44768	1.616576	2.943616
31	0.977184	1.93024	1.194336	1.664832	2.919488
32	0.977184	1.93024	1.278784	1.74928	2.919488
33	0.977184	1.918176	1.218464	1.459744	2.931552
34	0.977184	1.93024	1.580384	1.966432	2.931552
35	0.977184	1.942304	1.158144	1.906112	2.931552
36	0.96512	1.93024	1.56832	1.966432	2.931552
37	0.977184	1.93024	1.314976	1.652768	2.907424
38	0.977184	1.833728	1.532128	1.894048	2.726464
39	0.977184	1.942304	1.339104	1.56832	2.931552
40	0.96512	1.93024	1.459744	1.942304	2.931552
41	0.711776	1.351168	1.02544	1.242592	1.906112


==> CompetitionSAIDThroughput3.dat <==
Time	D31	D32
0	1.423552	0
1	2.569632	0
2	2.77472	0
3	2.77472	0
4	2.786784	0
5	2.786784	0
6	2.798848	0
7	2.786784	0
8	2.59376	0
9	2.461056	0.265408
10	1.037504	1.725152
11	1.32704	1.435616
12	1.339104	1.423552
13	1.194336	1.56832
14	1.423552	1.339104
15	1.495936	1.26672
16	1.339104	1.423552
17	1.109888	1.652768
18	1.411488	1.363232
19	1.38736	1.375296
20	1.38736	1.375296
21	1.556256	1.2064
22	1.351168	1.411488
23	1.411488	1.351168
24	1.230528	1.532128
25	1.302912	1.459744
26	1.339104	1.423552
27	1.314976	1.459744
28	1.459744	1.314976
29	1.520064	1.242592
30	1.44768	1.302912
31	1.194336	1.56832
32	1.278784	1.495936
33	1.218464	1.556256
34	1.580384	1.182272
35	1.158144	1.592448
36	1.56832	1.2064
37	1.314976	1.44768
38	1.532128	1.230528
39	1.339104	1.423552
40	1.459744	1.302912
41	1.02544	1.761344
42	0	2.83504
43	0	2.847104
44	0	2.83504
45	0	2.83504
46	0	2.83504
47	0	2.83504
48	0	2.83504
49	0	2.83504
50	0	2.255968


==> CompetitionSAIDThroughput4.dat <==
Time	D41	D42
0	1.411488	0
1	2.690272	0
2	2.907424	0
3	2.907424	0
4	2.907424	0
5	2.919488	0
6	2.907424	0
7	2.907424	0
8	2.65408	0
9	2.545504	0.313664
10	1.435616	2.23184
11	1.773408	1.86992
12	1.833728	1.821664
13	1.86992	1.797536
14	1.8096	1.845792
15	2.075008	1.56832
16	2.014688	1.640704
17	1.44768	2.207712
18	1.881984	1.773408
19	1.74928	1.906112
20	1.725152	1.942304
21	1.845792	1.8096
22	1.713088	1.942304
23	1.966432	1.68896
24	1.676896	1.978496
25	1.881984	1.773408
26	1.713088	1.942304
27	1.68896	1.942304
28	1.942304	1.713088
29	1.8096	1.857856
30	1.616576	2.038816
31	1.664832	1.99056
32	1.74928	1.918176
33	1.459744	2.195648
34	1.966432	1.701024
35	1.906112	1.74928
36	1.966432	1.68896
37	1.652768	2.002624
38	1.894048	1.725152
39	1.56832	2.087072
40	1.942304	1.713088
41	1.242592	2.207712
42	0	2.95568
43	0	2.943616
44	0	2.943616
45	0	2.95568
46	0	2.943616
47	0	2.943616
48	0	2.943616
49	0	2.943616
50	0	2.29216


==> CompetitionSAIDThroughputA.dat <==
Time	S1	S2	Total
0	5.995808	0	5.995808
1	10.845536	0	10.845536
2	11.484928	0	11.484928
3	11.509056	0	11.509056
4	11.52112	0	11.52112
5	11.533184	0	11.533184
6	11.52112	0	11.52112
7	11.509056	0	11.509056
8	10.67664	0	10.67664
9	10.483616	0.579072	11.062688
10	8.08288	3.956992	12.039872
11	8.98768	3.305536	12.293216
12	8.975616	3.245216	12.220832
13	8.915296	3.365856	12.281152
14	9.060064	3.184896	12.24496
15	9.241024	2.83504	12.076064
16	9.16864	3.064256	12.232896
17	8.408608	3.86048	12.269088
18	9.096256	3.13664	12.232896
19	8.98768	3.281408	12.269088
20	8.939424	3.3176	12.257024
21	9.22896	3.016	12.24496
22	8.891168	3.353792	12.24496
23	9.204832	3.040128	12.24496
24	8.7464	3.510624	12.257024
25	9.011808	3.233152	12.24496
26	8.903232	3.365856	12.269088
27	8.408608	3.402048	11.810656
28	9.253088	3.028064	12.281152
29	9.144512	3.100448	12.24496
30	8.903232	3.341728	12.24496
31	8.68608	3.55888	12.24496
32	8.854976	3.414112	12.269088
33	8.50512	3.751904	12.257024
34	9.385792	2.883296	12.269088
35	8.915296	3.341728	12.257024
36	9.361664	2.89536	12.257024
37	8.782592	3.450304	12.232896
38	8.963552	2.95568	11.919232
39	8.758464	3.510624	12.269088
40	9.22896	3.016	12.24496
41	6.237088	3.969056	10.206144
42	0	5.79072	5.79072
43	0	5.79072	5.79072
44	0	5.778656	5.778656
45	0	5.79072	5.79072
46	0	5.778656	5.778656
47	0	5.778656	5.778656
48	0	5.778656	5.778656
49	0	5.778656	5.778656
50	0	4.548128	4.548128

==> CompletionTimeVSSendingRateForRepair.dat <==
Rate	Provider	Peer
1	1.235009747	1.235009747
2	0.6954010838	0.6229768919
3	0.5409948106	0.4697954346
4	0.4768827701	0.3973401252
5	0.4507336851	0.3701924253
6	0.4603160536	0.3549870171
7	0.4946660933	0.3502540883
8	0.5480409865	0.3503363164


==> MinorityFairnessA.dat <==
Time	C1
0	1.43972
1	1.50182
2	1.50182
3	1.49387
4	1.49849
5	1.50128
6	1.49248
7	1.4784
8	1.49072
9	1.50304
10	0.82544
11	0.64064
12	0.88253
13	0.75603
14	0.924
15	0.60368
16	0.616
17	0.6776
18	0.82544
19	0.82544
20	0.7398
21	0.54148
22	0.8008
23	0.60368
24	0.8008
25	0.8624
26	1.02256
27	0.93632
28	0.73286
29	0.67162
30	0.68992
31	0.72688
32	0.74787
33	0.55805
34	0.76384
35	0.74675
36	0.50989
37	0.82544
38	0.75152
39	0.9712
40	0.80288
41	0.1848


==> MinorityFairnessB.dat <==
Time	C2
10	0.67676
11	0.8617
12	0.6155
13	0.7386
14	0.57857
15	0.89863
16	0.87452
17	0.82544
18	0.6776
19	0.6776
20	0.75152
21	0.96096
22	0.70224
23	0.89936
24	0.69321
25	0.63735
26	0.48048
27	0.56672
28	0.76384
29	0.82544
30	0.81312
31	0.77616
32	0.75152
33	0.93632
34	0.7392
35	0.75152
36	0.9856
37	0.6776
38	0.75152
39	0.52976
40	0.68992
41	1.2936
42	1.50304
43	1.49072
44	1.4784
45	1.50304
46	1.46608
47	1.50304
48	1.4784
49	1.49072
50	1.50304
51	1.50304
52	1.49093
53	1.49051
54	1.4784
55	1.46608
56	1.50304
57	1.45435
58	1.50245
59	1.50304
60	1.45376
61	1.4784
62	1.4784
63	1.4784
64	1.50304
65	1.49072
66	1.49072
67	1.50304
68	1.49212
69	1.50164
70	1.50304
71	1.02256

==> MinorityFairnessWithQRA.dat <==
Time	C1
0	1.50306
1	1.49998
2	1.49392
3	1.49084
4	1.50306
5	1.50306
6	1.50012
7	1.49378
8	1.50306
9	0.87984
10	0.72098
11	0.80652
12	0.6721
13	0.90428
14	0.7943
15	0.6721
16	0.7943
17	0.86762
18	0.80652
19	0.86762
20	0.68432
21	0.51324
22	0.87984
23	0.62888
24	0.9475
25	0.7332
26	0.83782
27	0.77522
28	0.83096
29	0.78208
30	0.7332
31	0.611
32	0.72098
33	0.92872
34	0.58656
35	0.8554
36	0.54951
37	0.73359
38	0.8554
39	0.57434
40	0.81874
41	0.70876
42	0.74542
43	0.89206
44	0.74542
45	0.86762
46	1.12424
47	0.81874
48	0.53768
49	0.75764
50	0.81874
51	0.47658
52	0.81874
53	0.78208
54	0.7943
55	0.87984
56	0.94094
57	0.79496
58	0.72032
59	0.70876
60	0.74542
61	0.72098
62	0.65988
63	0.64766
64	0.65988
65	0.59878
66	0.75764
67	0.56212
68	0.63544
69	0.69966
70	0.88894
71	1.50306
72	1.49084
73	1.50306
74	1.50306
75	1.49084
76	1.50306
77	1.50306
78	1.49084
79	1.50306
80	1.50306
81	1.49084
82	1.50306
83	1.50306
84	1.49084
85	1.49084
86	1.50306
87	1.50119
88	1.49271
89	1.50306
90	1.50183
91	1.49207
92	1.50306
93	1.50247
94	1.49143
95	1.50306
96	1.50306
97	1.49084
98	1.50306
99	1.50306
100	1.49084
101	1.47862
102	1.50306
103	1.50306
104	1.49084
105	1.50306
106	1.50306
107	1.49084
108	1.4664
109	1.47862
110	1.47862
111	0.53768


==> MinorityFairnessWithQRB.dat <==
Time	C2
10	0.61523
11	0.77916
12	0.69804
13	0.82477
14	0.59088
15	0.71378
16	0.82543
17	0.70224
18	0.62832
19	0.69828
20	0.63228
21	0.81312
22	0.9856
23	0.616
24	0.87472
25	0.5544
26	0.75152
27	0.66528
28	0.72688
29	0.66528
30	0.71456
31	0.76468
32	0.89768
33	0.777
34	0.56672
35	0.91168
36	0.64488
37	0.95672
38	0.76384
39	0.64064
40	0.924
41	0.6776
42	0.8008
43	0.75152
44	0.60368
45	0.75152
46	0.64064
47	0.3696
48	0.6776
49	0.96096
50	0.75152
51	0.6776
52	1.02256
53	0.6776
54	0.71456
55	0.71456
56	0.616
57	0.5544
58	0.70224
59	0.78848
60	0.78848
61	0.75152
62	0.77616
63	0.83776
64	0.85868
65	0.84148
66	0.89936
67	0.7392
68	0.93632
69	0.8624
70	0.8008
71	0.60368


==> OverAll_CompletionTime.dat <==
Receivers NDN                RIDCP              pgmcc
20        155.95531870930233 110.89518456976745 179.95753985882109
40	  212.52808095953756 132.32278329479769	227.81914098004958
60	  258.10735987499999 148.88782192578125	262.8027014118187 
80	  278.51989449408285 156.83162278106508	275.14541930126023
100	  311.49257474186044 157.57350384651164	275.65604092464969
120	  341.82227495428572 167.32848078476189	281.50380796291381
140	  377.75822648208469 170.44015940716613	285.06327856183617
160	  366.63939043123207 187.91177522636104	300.78513055041475
180	  392.59733320817367 186.93272808939975	350.09083980733789
200	  392.1844611773455  200.95181884439359	336.81219933465115

 
 
 
 
 
 
 
 
 



==> OverAll_Network.dat <==
Receivers NDN                RIDCP              pgmcc
20        27.479241647999999 20.446262751999999 17.954702233875089
40	  50.325863288000001 36.793389587999997	30.89508509343279 
60	  67.040191840000006 48.409085560000001	39.743755409331015
80	  81.658420591999999 57.569542792      	48.59873303961087 
100	  98.505994528000002 68.432270356000004	57.975115626666913
120	  115.122671864      79.754788704000006	67.105862380624032
140	  129.57064875200001 88.549346020000002	74.964139663939861
160	  142.00308211999999 96.920860524000005	81.916105162255363
180	  155.26916466399999 105.86334083600001	89.289038644329793
200	  163.150205048      111.477458488     	95.909546410811288


==> OverAll_Retransmission.dat <==
Receivers NDN                RIDCP
20        6.0235199999999995 1.6818599999999999
40	  10.792019999999999 3.2675799999999997
60	  14.11764           4.7678799999999999
80	  16.10848           4.9167800000000002
100	  18.74202           5.5266799999999998
120	  21.428060000000002 6.5877400000000002
140	  22.961860000000001 6.7868199999999996
160	  24.489439999999998 7.2417200000000008
180	  26.265000000000001 7.8741000000000003
200	  26.303140000000003 7.1174400000000002


==> RepairEfficiencyA.dat <==
Time	C1
0	0.852896
0.5	0.99908
1	0.999086
1.5	0.99908
2	1.234744
2.5	1.671146
3	1.819518
3.5	2.001936
4	1.996046
4.5	1.995896
5	1.99989
5.5	1.64508
6	1.76135
6.5	1.96092
7	1.968146
7.5	1.962822
8	1.985256
8.5	1.997072
9	1.997712
9.5	1.918764
10	2.000116
10.5	1.995904
11	1.99714
11.5	1.99772
12	2.001588
12.5	1.995904
13	1.995904
13.5	1.917666
14	2.00419
14.5	1.995904
15	1.995904
15.5	1.995904
16	2.004582
16.5	1.998588
17	1.916988
17.5	1.997728
18	1.99772
18.5	1.998602
19	1.99683
19.5	1.99772
20	1.99772
20.5	1.921394
21	1.995904
21.5	1.996838
22	1.99772
22.5	1.33196
23	0.999072
23.5	0.99908
24	0.982198
24.5	0.936138
25	0.99908
25.5	0.999088
26	0.999072
26.5	0.99908
27	0.99908
27.5	0.99908
28	0.920132
28.5	0.99908
29	0.99908
29.5	0.999088
30	0.999088
30.5	0.999072
31	0.999088
31.5	0.919858
32	0.99908
32.5	0.99908
33	0.999088
33.5	0.99908
34	0.999088
34.5	0.99908
35	0.99908
35.5	0.920132
36	0.999088
36.5	0.999072
37	0.999088
37.5	0.999088
38	0.99908
38.5	0.99908
39	0.919434
39.5	0.99908
40	0.999096
40.5	0.999088
41	0.99908
41.5	0.999088
42	0.999088
42.5	0.92886
43	0.990312
43.5	0.999088
44	0.99908
44.5	0.999088
45	0.999088
45.5	0.99908
46	0.999096
46.5	0.919486
47	0.99908
47.5	0.999088
48	0.999088
48.5	0.99908
49	0.999096
49.5	0.999088
50	0.920084
50.5	0.999088
51	0.999088
51.5	0.999088
52	0.999088
52.5	0.999096
53	0.999088
53.5	0.972756
54	0.946416
54.5	0.999088
55	0.999088
55.5	0.999096
56	0.999088
56.5	0.999088
57	0.999088
57.5	0.920084
58	0.999088
58.5	0.999096
59	0.999088
59.5	0.999088
60	0.999088
60.5	0.999088
61	0.920084
61.5	0.999088
62	0.999096
62.5	0.999088
63	0.999088
63.5	0.999088
64	0.999088
64.5	0.999088
65	0.920092
65.5	0.999088
66	0.999088
66.5	0.999088
67	0.999088
67.5	0.999088
68	0.999096
68.5	0.920084
69	0.999088
69.5	0.999088
70	0.999088
70.5	0.999088
71	0.999088
71.5	0.999096
72	0.928868
72.5	0.990304
73	0.999088
73.5	0.999088
74	0.999088
74.5	0.999096
75	0.999088
75.5	0.999088
76	0.920084
76.5	0.999088
77	0.999088
77.5	0.999088
78	0.999096
78.5	0.999088
79	0.999088
79.5	0.920084
80	0.999088
80.5	0.999088
81	0.999096
81.5	0.999088
82	0.999088
82.5	0.999088
83	0.999088
83.5	0.920084
84	0.999096
84.5	0.999088
85	0.999088
85.5	0.999088
86	0.999088
86.5	0.999088
87	0.920084
87.5	0.999096
88	0.999088
88.5	0.999088
89	0.999088
89.5	0.999088
90	0.999088
90.5	0.920092
91	0.999088
91.5	0.999088
92	0.999088
92.5	0.999088
93	0.999088
93.5	0.999096
94	0.999088
94.5	0.920084
95	0.999088
95.5	0.999088
96	0.999088
96.5	0.999088
97	0.999096
97.5	0.999088
98	0.920084
98.5	0.999088
99	0.999088
99.5	0.999088
100	0.999096
100.5	0.999088
101	0.999088
101.5	0.972756
102	0.946416
102.5	0.999088
103	0.999096
103.5	0.999088
104	0.999088
104.5	0.999088
105	0.999088
105.5	0.920084
106	0.999088
106.5	0.999096
107	0.999088
107.5	0.999088
108	0.999088
108.5	0.999088
109	0.920084
109.5	0.999096
110	0.999088
110.5	0.999088
111	0.999088
111.5	0.999088
112	0.999088
112.5	0.999088
113	0.140276


==> RepairEfficiencyB.dat <==
Time	C2
0	1.486472
0.5	1.998168
1	1.998164
1.5	2.626592
2	3.506376
2.5	3.31784
3	3.089168
3.5	2.872576
4	2.980428
4.5	3.0795
5	2.960008
5.5	3.44968
6	3.169864
6.5	3.038712
7	3.038704
7.5	3.02122
8	2.92504
8.5	3.003736
9	2.854344
9.5	3.620724
10	3.99464
10.5	3.759432
11	3.99858
11.5	3.992308
12	3.75522
12.5	3.991892
13	4.000468
13.5	3.746976
14	3.998804
14.5	3.996072
15	3.76596
15.5	3.987788
16	3.993828
16.5	3.788676
17	3.956804
17.5	3.991836
18	3.781952
18.5	3.965576
19	3.999384
19.5	3.827024
20	3.920496
20.5	3.986244
21	3.92382
21.5	3.823584
22	3.991588
22.5	2.11284
23	1.86682
23.5	1.998176
24	1.998176
24.5	1.761856
25	1.998168
25.5	1.956
26	1.805136
26.5	1.998168
27	1.998176
27.5	1.764668
28	1.988972
28.5	1.998176
29	1.764668
29.5	1.998176
30	1.998184
30.5	1.764668
31	1.998176
31.5	1.988964
32	1.764668
32.5	1.998176
33	1.998184
33.5	1.764612
34	1.998176
34.5	1.998176
35	1.764668
35.5	1.988972
36	1.998176
36.5	1.764668
37	1.998176
37.5	1.998176
38	1.764668
38.5	1.998184
39	1.9889
39.5	1.764668
40	1.998176
40.5	1.998184
41	1.76466
41.5	1.998176
42	1.998176
42.5	1.755392
43	1.998176
43.5	1.998184
44	1.764668
44.5	1.998176
45	1.998176
45.5	1.764668
46	1.998184
46.5	1.9889
47	1.764668
47.5	1.998176
48	1.998176
48.5	1.76466
49	1.998192
49.5	1.998176
50	1.039796

==> RepairEfficiencyC.dat <==
Time	C3
0	1.900356
0.5	2.995872
1	3.389952
1.5	5.100426
2	4.072164
2.5	4.658922
3	5.038656
3.5	4.79235
4	5.008602
4.5	4.705248
5	5.043576
5.5	4.457856
6	5.681736
6.5	5.506896
7	5.996448
7.5	5.519058
8	5.520948
8.5	5.996454
9	5.498424
9.5	5.690214
10	5.817228
10.5	5.508534
11	5.995314
11.5	5.512878
12	5.518134
12.5	5.975328
13	5.494308
13.5	5.787426
14	5.687664
14.5	5.50332
15	5.987136
15.5	5.50674
16	5.566032
16.5	5.931132
17	5.514282
17.5	5.94534
18	5.557674
18.5	5.504466
19	5.993166
19.5	5.497968
20	5.647086
20.5	5.853732
21	5.501856
21.5	5.982432
22	5.495964
22.5	2.629104
23	2.986746
23.5	2.531526
24	2.730036
24.5	2.788728
25	2.530836
25.5	2.995908
26	2.519418
26.5	2.19153

==> Result11.dat <==
Time	P	C1	C2
0	0.484192	0.35752	0.09056
0.5	1.226304	0.991824	1.463616
1	1.983648	1.010688	2.007904
1.5	2.002512	0.991824	1.978256
2	1.983648	0.991824	2.007904
2.5	2.002512	0.991824	1.924352
3	2.007904	1.010688	1.226304
3.5	2.002512	0.991824	0.967568
4	1.983648	0.991824	1.01608
4.5	2.002512	0.991824	1.01608
5	1.983648	1.010688	0.986432
5.5	2.002512	0.991824	0.967568
6	1.983648	1.01608	1.01608
6.5	2.002512	0.967568	1.01608
7	2.007904	1.010688	1.010688
7.5	1.978256	1.01608	0.943312
8	2.008032	0.991824	1.016208
8.5	1.978464	0.967568	1.016288
9	2.008112	1.010688	1.01088
9.5	1.983856	1.01608	0.94352
10	2.002752	0.991856	1.016288
10.5	2.00832	0.992032	1.016288
11	1.978656	0.992032	1.01088
11.5	2.00832	1.01088	0.992032
12	2.002912	0.992032	0.967776
12.5	1.984064	0.992032	1.016288
13	2.002912	0.992032	1.016288
13.5	1.986384	1.01088	0.986624
14	2.002912	0.992032	0.967776
14.5	1.984064	1.016288	1.016288
15	2.002912	0.967776	1.016288
15.5	2.00832	1.0132	0.986624
16	1.978656	0.94352	1.045952
16.5	2.00832	1.016288	1.01088
17	1.978656	1.01088	0.94352
17.5	2.00832	0.992032	1.018608
18	1.984064	0.967776	1.016288
18.5	2.002912	1.016288	1.01088
19	2.00832	1.01088	0.992032
19.5	1.978656	0.992032	0.967776
20	2.00832	1.016288	1.016288
20.5	2.002912	0.967776	1.016288
21	1.984064	1.01088	0.986624
21.5	2.002912	1.016288	0.967776
22	1.984064	0.992032	1.016288
22.5	2.002912	0.967776	1.016288
23	1.984064	1.016288	0.986624
23.5	2.002912	1.01088	0.967776
24	2.00832	0.992032	1.016288
24.5	1.978656	0.967776	1.016288
25	2.00832	1.016288	1.01088
25.5	1.984064	1.01088	0.94352
26	2.002912	0.992032	1.016288
26.5	2.00832	0.967776	1.016288
27	1.978656	1.016288	1.01088
27.5	2.00832	1.01088	0.992032
28	1.978656	0.992032	0.967776
28.5	2.00832	1.016288	1.016288
29	2.002912	0.967776	1.016288
29.5	1.984064	1.01088	0.986624
30	2.002912	1.016288	0.967776
30.5	1.984064	0.992032	1.016288
31	2.002912	0.967776	1.016288
31.5	2.00832	1.016288	0.986624
32	1.978656	1.01088	0.967776
32.5	2.00832	0.992032	1.016288
33	1.978656	0.967776	1.016288
33.5	2.00832	1.016288	1.01088
34	0.679328	0.28304	0.312704
34.5	2.00832	1.016288	1.094464
35	1.980976	0.967776	1.01088
35.5	2.00832	1.01088	0.992032
36	2.002912	1.016288	0.967776
36.5	1.984064	0.994352	1.016288
37	2.002912	0.967776	1.018608
37.5	1.984064	1.01088	0.986624
38	2.002912	1.016288	0.967776
38.5	1.984064	0.992032	1.016288
39	2.002912	0.967776	1.016288
39.5	2.00832	1.016288	1.01088
40	1.978656	1.01088	0.94352
40.5	2.00832	0.992032	1.016288
41	1.984064	0.967776	1.016288
41.5	2.002912	1.016288	1.01088
42	2.00832	1.01088	0.94352
42.5	1.978656	0.992032	1.016288
43	2.00832	1.016288	1.016288
43.5	1.978656	0.967776	1.01088
44	2.00832	1.01088	0.992032
44.5	2.002912	0.992032	0.967776
45	1.984064	1.016288	1.016288
45.5	2.002912	0.967776	1.016288
46	1.984064	1.01088	0.986624
46.5	2.002912	1.016288	0.967776
47	2.00832	0.992032	1.016288
47.5	1.978656	0.967776	1.016288
48	2.00832	1.016288	1.01088
48.5	1.978656	1.01088	0.94352
49	2.00832	0.992032	1.016288
49.5	1.984064	0.967776	1.016288
50	2.002912	1.016288	1.01088
50.5	2.00832	1.01088	0.992032
51	1.978656	0.992032	0.967776
51.5	2.01064	1.016288	1.016288
52	1.978656	0.967776	1.0132
52.5	2.00832	1.01088	0.992032
53	2.002912	0.992032	0.967776
53.5	1.984064	1.016288	1.016288
54	2.002912	0.967776	1.016288
54.5	1.984064	1.01088	0.986624
55	2.002912	1.016288	0.967776
55.5	2.00832	0.992032	1.016288
56	1.978656	0.967776	1.016288
56.5	2.00832	1.016288	1.01088
57	1.978656	1.0132	0.94352
57.5	2.00832	0.992032	1.016288
58	1.984064	0.967776	1.016288
58.5	2.002912	1.016288	1.01088
59	2.00832	1.01088	0.94352
59.5	1.978656	0.992032	1.016288
60	2.00832	0.992032	1.016288
60.5	1.978656	0.992032	1.01088
61	2.00832	1.01088	0.992032
61.5	2.002912	0.992032	0.967776
62	1.984064	1.016288	1.016288
62.5	2.002912	0.967776	1.016288
63	1.984064	1.01088	0.986624
63.5	2.002912	1.016288	0.967776
64	2.00832	0.992032	1.016288
64.5	1.978656	0.967776	1.016288
65	2.00832	1.016288	1.01088
65.5	1.978656	1.01088	0.94352
66	2.00832	0.992032	1.016288
66.5	1.984064	0.967776	1.016288
67	2.002912	1.016288	1.01088
67.5	2.00832	1.01088	0.992032
68	1.978656	0.992032	0.967776
68.5	2.00832	0.992032	1.016288
69	1.768384	0.913856	0.859936
69.5	1.984064	0.986624	1.0648
70	2.002912	0.992032	0.967776
70.5	1.984064	1.016288	1.016288
71	2.002912	0.967776	1.018608
71.5	1.986384	1.01088	0.986624
72	2.002912	1.016288	0.967776
72.5	2.00832	0.992032	1.016288
73	1.978656	0.967776	1.016288
73.5	2.00832	1.016288	1.01088
74	1.978656	1.01088	0.94352
74.5	2.00832	0.992032	1.016288
75	1.984064	0.967776	1.016288
75.5	2.002912	1.016288	1.01088
76	2.00832	1.01088	0.992032
76.5	1.978656	0.992032	0.967776
77	2.00832	0.994352	1.016288
77.5	2.002912	0.992032	1.016288
78	1.984064	1.01088	0.986624
78.5	2.002912	0.992032	0.967776
79	1.984064	1.016288	1.016288
79.5	2.002912	0.967776	1.016288
80	1.984064	1.01088	0.986624
80.5	2.002912	1.016288	0.967776
81	2.00832	0.992032	1.016288
81.5	1.978656	0.967776	1.016288
82	2.00832	1.016288	1.01088
82.5	1.984064	1.01088	0.94352
83	2.002912	0.992032	1.016288
83.5	2.00832	0.967776	1.016288
84	1.978656	1.016288	1.01088
84.5	2.00832	1.01088	0.994352
85	1.978656	0.992032	0.967776
85.5	2.00832	0.992032	1.016288
86	2.002912	0.992032	1.016288
86.5	1.984064	1.01088	0.986624
87	2.002912	0.967776	0.967776
87.5	1.984064	0.986624	1.0648
88	2.002912	1.016288	0.967776
88.5	1.984064	0.992032	1.016288
89	2.005232	0.967776	1.016288
89.5	2.00832	1.016288	1.01088
90	1.978656	1.01088	0.94352
90.5	2.00832	0.992032	1.016288
91	1.984064	0.967776	1.016288
91.5	2.002912	1.016288	1.01088
92	1.984064	1.01088	0.94352
92.5	2.002912	0.992032	1.016288
93	2.00832	1.016288	1.016288
93.5	1.978656	0.967776	1.01088
94	2.00832	1.01088	0.992032
94.5	2.002912	0.994352	0.967776
95	1.984064	1.016288	1.016288
95.5	2.002912	0.967776	1.016288
96	1.984064	1.01088	0.986624
96.5	2.002912	1.016288	0.967776
97	1.984064	0.992032	1.016288
97.5	2.002912	0.967776	1.016288
98	2.00832	1.016288	1.01088
98.5	1.978656	1.01088	0.94584
99	2.00832	0.992032	1.016288
99.5	1.984064	0.967776	1.016288
100	2.002912	1.016288	1.01088
100.5	2.00832	1.01088	0.94352
101	1.978656	0.992032	1.016288
101.5	2.00832	0.992032	1.016288
102	1.978656	0.992032	1.01088
102.5	2.00832	1.01088	0.992032
103	2.002912	0.992032	0.967776
103.5	1.984064	1.016288	1.016288
104	0.824864	0.517568	0.234528
104.5	2.00832	0.986624	1.221152
105	1.978656	1.016288	0.967776
105.5	2.00832	0.992032	1.016288
106	1.978656	0.967776	1.016288
106.5	2.00832	1.016288	1.01088
107	1.984064	1.01088	0.94352
107.5	2.002912	0.992032	1.016288
108	2.00832	0.967776	1.016288
108.5	1.978656	1.016288	1.01088
109	2.00832	1.01088	0.992032
109.5	2.002912	0.992032	0.967776
110	1.984064	0.994352	1.016288
110.5	2.002912	0.992032	1.016288
111	1.984064	1.01088	0.986624
111.5	2.002912	0.992032	0.967776
112	1.984064	1.016288	1.016288
112.5	2.002912	0.967776	1.016288
113	2.00832	1.01088	1.01088
113.5	1.978656	1.016288	0.94352
114	2.00832	0.992032	1.016288
114.5	1.984064	0.967776	1.016288
115	2.002912	1.016288	1.01088
115.5	2.00832	1.01088	0.94352
116	1.978656	0.992032	1.016288
116.5	2.00832	0.992032	1.016288
117	1.978656	0.992032	1.01088
117.5	2.00832	1.01088	0.992032
118	2.002912	0.992032	0.970096
118.5	1.984064	0.992032	1.016288
119	2.002912	0.992032	1.016288
119.5	1.984064	1.01088	0.986624
120	2.002912	0.992032	0.967776
120.5	2.00832	1.016288	1.016288
121	1.978656	0.967776	1.016288
121.5	2.01064	1.01088	1.01088
122	1.978656	1.016288	0.94352
122.5	2.00832	0.992032	1.016288
123	1.984064	0.967776	1.016288
123.5	2.002912	1.016288	1.01088
124	2.00832	1.01088	0.94352
124.5	1.978656	0.992032	1.016288
125	2.00832	0.992032	1.016288
125.5	1.978656	0.992032	1.01088
126	2.00832	1.01088	0.992032
126.5	2.002912	0.992032	0.967776
127	1.984064	0.994352	1.016288
127.5	2.002912	0.992032	1.016288
128	1.984064	1.01088	0.986624
128.5	2.002912	0.992032	0.967776
129	1.984064	1.016288	1.016288
129.5	2.002912	0.967776	1.016288
130	2.00832	1.01088	1.01088
130.5	1.978656	1.016288	0.94352
131	2.00832	0.992032	1.016288
131.5	1.984064	0.967776	1.016288
132	2.002912	1.01088	1.01088
132.5	2.00832	1.016288	0.94352
133	1.978656	0.992032	1.016288
133.5	2.00832	0.992032	1.016288
134	1.978656	0.992032	1.01088
134.5	2.00832	1.01088	0.992032
135	2.002912	0.992032	0.967776
135.5	1.984064	0.992032	1.016288
136	2.002912	0.992032	1.016288
136.5	1.986384	1.01088	0.986624
137	2.002912	0.992032	0.967776
137.5	1.984064	1.016288	1.018608
138	2.002912	0.967776	1.016288
138.5	2.00832	1.01088	1.01088
139	0.366624	0.16176	0.16176
139.5	1.612032	0.806016	0.859936
140	2.00832	0.967776	1.016288
140.5	1.978656	1.01088	1.01088
141	2.00832	1.016288	0.992032
141.5	1.978656	0.992032	0.967776
142	2.00832	0.992032	1.016288
142.5	2.002912	0.992032	1.016288
143	1.984064	1.01088	0.986624
143.5	2.002912	0.992032	0.967776
144	1.984064	0.992032	1.016288
144.5	2.002912	0.992032	1.016288
145	2.00832	1.01088	0.986624
145.5	1.978656	0.992032	0.967776
146	2.00832	1.016288	1.016288
146.5	1.978656	0.967776	1.016288
147	2.00832	1.01088	1.01088
147.5	1.984064	1.016288	0.94352
148	2.002912	0.994352	1.016288
148.5	2.00832	0.967776	1.016288
149	1.978656	1.01088	1.01088
149.5	2.00832	1.016288	0.992032
150	2.002912	0.992032	0.967776


==> Result2A.dat <==
Time	C1
0	0.693224
1	1.005768
2	1.044784
3	1.0046
4	1.044784
5	1.0046
6	1.044784
7	1.005744
8	1.044784
9	1.0046
10	1.045088
11	1.003824
12	1.005
13	1.006176
14	0.762624
15	1.006176
16	1.044024
17	1.006848
18	1.0452
19	1.005
20	1.005
21	1.005
22	1.0452
23	1.005
24	1.005672
25	1.005
26	1.005
27	1.045168
28	0.559272
29	0.607704
30	0.8442
31	0.6834
32	1.044024
33	1.006176
34	1.0452
35	1.005
36	1.005
37	1.0452
38	1.005
39	1.0452
40	0.4422
41	0.9648
42	0.5628
43	1.044024
44	0.806992
45	1.005
46	1.0452
47	1.044024
48	1.006176
49	1.044024
50	1.006176
51	1.044024
52	0.925776
53	1.044024
54	1.006176
55	1.044024
56	0.925776
57	0.844944
58	1.005
59	1.0452
60	1.006144
61	1.0452
62	1.005
63	1.0452
64	1.005
65	1.044024
66	1.006176
67	1.0452
68	1.005
69	0.9648
70	1.0452
71	1.044696
72	1.006176
73	1.044024
74	1.006176
75	1.044024
76	1.006176
77	1.0452
78	0.8442
79	1.005
80	1.005
81	1.046344
82	1.005
83	0.9648
84	1.0452
85	1.005
86	1.0452
87	1.005
88	1.0452
89	1.005
90	1.0452
91	1.005672
92	0.521424
93	0.965976
94	1.0452
95	1.044024
96	1.006176
97	1.044024
98	1.007992
99	1.044024
100	1.006176
101	1.044024
102	1.006176
103	1.0452
104	0.802824
105	1.006176
106	1.044024
107	1.006176
108	1.044024
109	1.006176
110	1.0452
111	1.005
112	1.0452
113	1.006144
114	1.0452
115	1.005
116	1.0452
117	1.005
118	1.044024
119	1.006176
120	1.044024
121	0.805176
122	1.0452
123	1.005
124	1.0452
125	1.005672
126	1.0452
127	1.005
128	1.045168
129	1.006176
130	1.044696
131	1.006176
132	1.005
133	1.0452
134	1.005
135	1.0452
136	1.005
137	1.0452
138	1.005
139	1.0452
140	1.005
141	1.0452
142	1.005
143	1.0452
144	1.005
145	1.0452
146	1.005
147	1.0452
148	1.005
149	1.046344
150	1.005
151	1.0452
152	1.005
153	1.0452
154	1.005
155	1.0452
156	1.003824
157	1.006848
158	1.0452
159	1.005
160	1.0452
161	1.005
162	1.044696
163	1.006176
164	1.044024
165	1.006176
166	1.044024
167	1.006176
168	1.045168
169	1.006176
170	1.044024
171	1.006176
172	1.044024
173	1.006176
174	1.044024
175	1.005
176	1.006176
177	1.044024
178	1.006176
179	1.0452
180	1.005
181	1.0452
182	1.005
183	1.046344
184	1.005672
185	1.0452
186	1.005
187	1.0452
188	1.005
189	1.0452
190	1.005
191	1.0452
192	1.005
193	1.0452
194	1.005
195	1.045872
196	1.005
197	1.0452
198	1.005
199	1.0452
200	1.005
201	1.0452
202	1.006144
203	1.044024
204	1.006176
205	1.04376
206	1.000392
207	1.0452
208	1.005
209	1.034784


==> Result2B.dat <==
Time	C2
0	1.607424
1	1.72908
2	1.848464
3	1.888648
4	1.609888
5	2.049888
6	2.0502
7	2.01
8	2.051344
9	2.0502
10	1.9296
11	1.970976
12	1.606824
13	1.323072
14	1.210704
15	1.687224
16	1.568976
17	1.647024
18	1.3668
19	1.809
20	1.687224
21	1.930272
22	1.647024
23	1.609176
24	1.729776
25	2.051344
26	1.7688
27	1.9296
28	1.768872
29	1.809
30	0.726096
31	2.01
32	1.729272
33	1.647024
34	1.650552
35	1.7286
36	1.608
37	1.767624
38	1.689576
39	1.606824
40	2.051344
41	1.2462
42	1.769976
43	1.888224
44	1.689576
45	1.7286
46	1.727424
47	1.729776
48	1.7286
49	1.7286
50	1.767624
51	1.7688
52	1.449048
53	1.7286
54	1.7688
55	1.727424
56	1.1256
57	1.767624
58	1.690752
59	1.769944
60	1.7286
61	1.7688
62	1.7286
63	1.767624
64	1.689576
65	1.7688
66	1.7286
67	1.7286
68	1.767624
69	1.6884
70	1.7286
71	1.7286
72	1.689576
73	1.7688
74	1.729744
75	1.7286
76	1.7688
77	1.7286
78	1.3668
79	1.7688
80	1.729272
81	1.6884
82	1.608
83	1.7286
84	1.7688
85	1.769472
86	1.6884
87	1.7688
88	1.7286
89	1.727424
90	1.769976
91	1.281696
92	1.210672
93	1.7688
94	1.729776
95	1.7688
96	1.7688
97	1.807824
98	1.729776
99	1.7688
100	1.767624
101	1.7286
102	1.729776
103	1.206
104	1.7688
105	1.7688
106	1.727424
107	1.769976
108	1.7688
109	1.7286
110	1.769944
111	1.7688
112	1.7688
113	1.767624
114	1.729776
115	1.767624
116	1.730448
117	1.809
118	2.0502
119	2.044152
120	1.486224
121	1.59876

==> Result2C.dat <==
Time	C3
0	1.494568
1	1.809448
2	1.807112
3	1.80828
4	2.21012
5	2.131336
6	2.170768
7	1.930776
8	2.131776
9	2.2512
10	1.968624
11	2.047848
12	2.214528
13	2.207472
14	0.96612
15	1.770648
16	1.8894
17	1.729776
18	1.809
19	2.008824
20	1.731624
21	2.127072
22	1.77112
23	1.566624
24	1.570152
25	1.7688
26	1.489824
27	0.004992
28	0.918792
29	2.250024
30	1.369152
31	1.771224
32	1.727424
33	1.649376
34	1.6482
35	1.7688
36	1.648168
37	1.689576
38	1.6884
39	1.728096
40	1.608
41	1.528776
42	1.003824
43	1.649376
44	1.7286
45	1.6884
46	1.729272
47	1.7688
48	1.6884
49	1.7688
50	1.727424
51	1.769976
52	1.4874
53	1.689544
54	1.7688
55	1.7688
56	1.366872
57	1.528848
58	1.7286
59	1.7286
60	1.767624
61	1.729776
62	1.7688
63	1.729272
64	1.7286
65	1.7286
66	1.7286
67	1.7286
68	1.7688
69	1.647024
70	1.81132
71	1.6884
72	1.729272
73	1.7286
74	1.7688
75	1.7286
76	1.7286
77	1.7688
78	1.3266
79	1.7688
80	1.7688
81	1.727424
82	1.689576
83	1.608
84	1.7286
85	1.809
86	1.6884
87	1.729272
88	1.769944
89	1.6884
90	1.767624
91	1.729776
92	0.762624
93	1.729776
94	1.809
95	1.7286
96	1.7688
97	1.7688
98	1.807824
99	1.730448
100	1.7688
101	1.767624
102	1.689576
103	1.764096
104	1.210704
105	1.767624
106	1.73092
107	1.7688
108	1.767624
109	1.769976
110	1.767624
111	1.730448
112	1.7688
113	1.7688
114	1.7688
115	1.727424
116	1.729776
117	1.7688
118	2.129424
119	2.328744
120	2.771784
121	0.955528

==> Result2D.dat <==
Time	C4
0	1.4934
1	1.769264
2	1.449024
3	1.846128
4	2.089568
5	2.210352
6	2.211
7	2.049024
8	2.011176
9	2.129424
10	2.212144
11	2.131776
12	2.412
13	2.114624
14	1.105048
15	1.809
16	1.811352
17	1.767624
18	1.888224
19	1.9296
20	1.849272
21	2.01
22	1.331448
23	1.84692
24	1.245024
25	0
26	1.048872
27	2.290224
28	2.21332
29	2.091072
30	1.208424
31	0.400896
32	2.5326
33	1.6884
34	1.609848
35	1.7688
36	1.647024
37	1.6884
38	1.689576
39	1.7286
40	1.606824
41	1.408176
42	1.124424
43	1.689576
44	1.649344
45	1.7688
46	1.6884
47	1.767624
48	1.689576
49	1.767624
50	1.7286
51	1.810176
52	1.446024
53	1.729776
54	1.7286
55	1.767624
56	1.207176
57	1.6482
58	1.727424
59	1.729776
60	1.767624
61	1.730448
62	1.768768
63	1.729776
64	1.7286
65	1.7286
66	1.7286
67	1.769472
68	1.767624
69	1.649376
70	1.7286
71	1.7286
72	1.6884
73	1.807824
74	1.7286
75	1.729776
76	1.729744
77	1.807824
78	1.329024
79	1.7286
80	1.7286
81	1.7286
82	1.6482
83	1.6884
84	1.727424
85	1.809
86	1.689576
87	1.7688
88	1.729272
89	1.6884
90	1.7688
91	1.767624
92	0.724744
93	1.769976
94	1.767624
95	1.729776
96	1.807824
97	1.769976
98	1.767624
99	1.729776
100	1.7286
101	1.767624
102	1.729776
103	1.643496
104	1.331304
105	1.7688
106	1.730416
107	1.807824
108	1.729776
109	1.7688
110	1.7286
111	1.767624
112	1.769976
113	1.7688
114	1.7286
115	1.769472
116	1.7688
117	1.727424
118	2.171976
119	2.326416
120	2.85216
121	0.71436


==> Result2E.dat <==
Time	C5
0	1.68656
1	1.849632
2	1.888648
3	1.848464
4	2.290488
5	2.12916
6	1.731096
7	2.011144
8	2.1306
9	2.209824
10	1.891752
11	2.090472
12	0.682224
13	0.527304
14	1.164624
15	1.7286
16	1.6482
17	1.649376
18	1.846344
19	1.972152
20	2.009968
21	1.888224
22	1.690752
23	1.64652
24	1.689576
25	2.1306
26	1.890576
27	2.3316
28	2.129424
29	2.051376
30	0.928272
31	0.405816
32	1.7286
33	1.608
34	1.649344
35	1.767624
36	1.609176
37	1.7688
38	1.6482
39	1.7286
40	1.6482
41	1.407
42	1.045272
43	1.6884
44	1.6884
45	1.729272
46	1.7286
47	1.809
48	1.6884
49	1.809
50	1.687224
51	1.7688
52	1.488576
53	1.767624
54	1.729744
55	1.729776
56	1.164696
57	1.689576
58	1.7286
59	1.7688
60	1.769472
61	1.7688
62	1.7286
63	1.7688
64	1.7286
65	1.7688
66	1.767624
67	1.729776
68	1.728568
69	1.689576
70	1.7688
71	1.7286
72	1.729272
73	1.7688
74	1.6884
75	1.7688
76	1.767624
77	1.729776
78	1.2864
79	1.807824
80	1.689576
81	1.7688
82	1.608
83	1.7688
84	1.7286
85	1.767624
86	1.729776
87	1.729744
88	1.7688
89	1.6884
90	1.7688
91	1.7688
92	0.642024
93	1.769976
94	1.767624
95	1.7688
96	1.730448
97	1.7688
98	1.767624
99	1.7688
100	1.689576
101	1.80964
102	1.7688
103	1.483872
104	1.531128
105	1.7688
106	1.729776
107	1.727424
108	1.729776
109	1.7688
110	1.807824
111	1.809
112	1.689576
113	1.809
114	1.7688
115	1.767624
116	1.729776
117	1.7688
118	2.211
119	2.41228
120	3.329064
121	0.836136

==> Result2F.dat <==
Time	C6
0	1.769264
1	1.88748
2	1.969016
3	2.010368
4	2.171104
5	2.0512
6	1.771368
7	1.928424
8	1.850376
9	2.129424
10	1.7286
11	2.173152
12	2.491224
13	1.890576
14	1.848024
15	1.650552
16	1.7688
17	1.485048
18	1.9296
19	1.97212
20	2.169624
21	1.9296
22	1.7688
23	1.448592
24	1.769976
25	2.129424
26	2.0502
27	2.250024
28	2.1306
29	2.012352
30	0.889248
31	0.683688
32	1.490928
33	1.6482
34	1.648872
35	1.809
36	1.689544
37	1.7286
38	1.727424
39	1.447872
40	1.729776
41	1.323144
42	0.807528
43	1.649376
44	1.6884
45	1.807824
46	1.7286
47	1.7688
48	1.7688
49	1.73092
50	1.7688
51	1.7688
52	1.446024
53	1.7286
54	1.729776
55	1.7688
56	1.127592
57	1.767624
58	1.729776
59	1.809
60	1.7286
61	1.7688
62	1.7688
63	1.809
64	1.7286
65	1.768768
66	1.7688
67	1.769976
68	1.7286
69	1.3266
70	1.7688
71	1.7688
72	1.767624
73	1.729776
74	1.7688
75	1.7286
76	1.767624
77	1.769976
78	1.32792
79	1.809672
80	1.7286
81	1.727424
82	1.568976
83	1.7688
84	1.729744
85	1.807824
86	1.690248
87	1.7688
88	1.767624
89	1.689576
90	1.809
91	1.7688
92	0.804
93	1.767624
94	1.769976
95	1.7688
96	1.7688
97	1.7688
98	1.7688
99	1.809
100	1.7688
101	1.808496
102	1.729776
103	1.402296
104	1.612704
105	1.729744
106	1.7286
107	1.848024
108	1.729776
109	1.7688
110	1.809
111	1.7688
112	1.807824
113	1.7688
114	1.769976
115	1.7688
116	1.7688
117	1.7688
118	2.285352
119	2.412
120	0.231928


==> Result2G.dat <==
Time	C7
0	1.847296
1	1.8508
2	1.928832
3	1.928832
4	2.128584
5	1.890608
6	2.13292
7	1.968624
8	2.212176
9	2.088048
10	2.052552
11	2.250024
12	2.292576
13	1.730952
14	1.086792
15	1.649376
16	1.768296
17	1.7286
18	1.927248
19	1.9698
20	2.01
21	1.9698
22	1.69072
23	1.647024
24	1.7688
25	2.131776
26	1.9698
27	2.128248
28	2.171976
29	2.011176
30	0.846768
31	2.41392
32	1.7286
33	1.6482
34	1.729776
35	1.809
36	1.608
37	1.807824
38	1.6884
39	1.609176
40	1.8492
41	1.327848
42	1.246872
43	1.729744
44	1.7688
45	1.7688
46	1.7688
47	1.809
48	1.727424
49	1.769976
50	1.7688
51	1.809
52	1.4472
53	1.7688
54	1.7688
55	1.809
56	1.167048
57	1.848024
58	1.729776
59	1.809
60	1.769944
61	1.7688
62	1.7688
63	1.807824
64	1.769976
65	1.807824
66	1.729776
67	1.809672
68	1.7286
69	1.7286
70	1.809
71	1.807824
72	1.7688
73	1.770648
74	1.7688
75	1.7688
76	1.809
77	1.7688
78	1.368048
79	1.7688
80	1.768768
81	1.769976
82	1.5276
83	1.7688
84	1.809
85	1.809
86	1.7688
87	1.7688
88	1.807824
89	1.729776
90	1.807824
91	1.766448
92	0.766152
93	1.810144
94	1.810176
95	1.7688
96	1.807824
97	1.769976
98	1.809
99	1.809672
100	1.809
101	1.807824
102	1.810176
103	1.2864
104	1.848696
105	1.809
106	1.6482
107	1.85152
108	1.767624
109	1.769976
110	1.807824
111	1.810176
112	1.807824
113	1.809
114	1.769976
115	1.80324
116	1.807536
117	1.67916


==> Result2H.dat <==
Time	C8
0	1.768096
1	1.848464
2	1.967848
3	1.970184
4	2.0884
5	1.930696
6	2.1708
7	2.011144
8	2.333952
9	2.169624
10	2.007648
11	2.253552
12	2.33064
13	1.4472
14	1.1658
15	1.809
16	1.772328
17	1.727424
18	1.8894
19	2.008824
20	2.011176
21	1.928424
22	1.6884
23	1.608
24	1.767624
25	2.211
26	2.013024
27	2.012352
28	2.20744
29	2.012352
30	0.72852
31	2.4924
32	1.648872
33	1.7286
34	1.727424
35	1.810176
36	1.5678
37	1.809
38	1.7286
39	1.645848
40	1.850376
41	1.168224
42	1.407
43	1.727424
44	1.729776
45	1.769944
46	1.807824
47	1.769976
48	1.727424
49	1.769976
50	1.767624
51	1.810176
52	1.4472
53	1.809
54	1.7688
55	1.7688
56	1.207248
57	1.807824
58	1.7688
59	1.809
60	1.769976
61	1.7688
62	1.76944
63	1.769976
64	1.7688
65	1.807824
66	1.7688
67	1.810176
68	1.727424
69	1.729776
70	1.7688
71	1.7688
72	1.807824
73	1.769976
74	1.809
75	1.767624
76	1.770648
77	1.809
78	1.366872
79	1.73092
80	1.7688
81	1.767624
82	1.568976
83	1.7688
84	1.7688
85	1.807824
86	1.769976
87	1.807824
88	1.769976
89	1.767624
90	1.7688
91	1.684872
92	0.848904
93	1.809
94	1.809
95	1.7688
96	1.809
97	1.809
98	1.80964
99	1.810176
100	1.7688
101	1.809
102	1.809
103	1.3266
104	1.809
105	1.7688
106	1.522896
107	2.014704
108	1.767624
109	1.809
110	1.729776
111	1.8492
112	1.807824
113	1.809
114	1.77112
115	1.801776
116	1.769976
117	1.597584


==> Result2P.dat <==
Time	P
0	1.124432
1	1.88748
2	1.823072
3	2.571776
4	2.974784
5	3.213792
6	2.974384
7	3.160592
8	2.911144
9	3.388464
10	3.162336
11	3.013488
12	3.137784
13	4.821312
14	3.942288
15	5.313456
16	6.233352
17	5.971472
18	6.201736
19	4.98396
20	4.917688
21	4.906248
22	4.688936
23	4.315864
24	4.515688
25	4.675648
26	5.343912
27	5.149464
28	4.648368
29	4.920376
30	5.430192
31	2.806944
32	7.450272
33	7.757088
34	7.700408
35	7.883904
36	8.092312
37	7.382336
38	8.175736
39	7.757424
40	6.878064
41	7.972888
42	4.402496
43	6.625592
44	7.663736
45	7.944768
46	8.026712
47	8.014264
48	8.065736
49	8.029064
50	7.9596
51	8.066576
52	8.113344
53	6.827768
54	8.012584
55	8.055976
56	8.010736
57	5.122552
58	8.172712
59	8.010736
60	8.1204
61	8.050936
62	8.07044
63	8.011912
64	8.149128
65	7.906112
66	8.122752
67	8.024024
68	8.136376
69	7.996272
70	7.424552
71	8.027888
72	8.037648
73	8.000976
74	8.093488
75	8.04
76	8.026712
77	8.054464
78	8.0548
79	6.16036
80	8.083728
81	8.025536
82	7.972856
83	7.344488
84	8.0252
85	8.000976
86	8.11872
87	8.015776
88	8.038824
89	7.988864
90	8.0252
91	8.091808
92	5.218104
93	6.296248
94	8.132512
95	8.093488
96	8.119224
97	8.096176
98	8.172712
99	8.093488
100	8.148456
101	8.092312
102	8.105936
103	8.094664
104	5.8692
105	8.095
106	8.106776
107	7.864736
108	8.214088
109	8.081376
110	8.119224
111	8.095
112	8.188352
113	8.093792
114	8.1458
115	8.108288
116	8.12764
117	8.07852
118	7.973792
119	8.008168
120	7.294224
121	2.76456
122	1.048224
123	1.006176
124	1.044024
125	1.006176
126	1.047552
127	1.005
128	1.0452
129	1.005
130	1.0452
131	1.006144
132	1.0452
133	1.005
134	1.0452
135	1.005
136	1.0452
137	1.005
138	1.0452
139	1.005
140	1.0452
141	1.005
142	1.0452
143	1.005672
144	1.0452
145	1.005
146	1.0452
147	1.005
148	1.043656
149	1.007688
150	1.0452
151	1.005
152	1.0452
153	1.005
154	1.043184
155	1.007688
156	1.005
157	1.005
158	1.0452
159	1.005
160	1.0452
161	1.005
162	1.0452
163	1.005
164	1.0452
165	1.005
166	1.0452
167	1.005
168	1.0452
169	1.006816
170	1.0452
171	1.005
172	1.0452
173	1.005
174	1.0452
175	1.005
176	1.005
177	1.0452
178	1.005
179	1.0452
180	1.005
181	1.0452
182	1.005
183	1.0452
184	1.005
185	1.046344
186	1.005672
187	1.0452
188	1.005
189	1.0452
190	1.006176
191	1.044024
192	1.006176
193	1.044024
194	1.006176
195	1.044696
196	1.006176
197	1.044024
198	1.006176
199	1.045168
200	1.006176
201	1.044024
202	1.006176
203	1.044024
204	1.005
205	1.044624
206	1.000704
207	1.044024
208	1.0304
209	1.0198


==> Result31.dat <==
ID	Retransmission
0	1
0.110	1
0.111	2
0.266	2
0.267	3
2.855	3
2.856	2
3.955	2
3.956	3
4.099	3
4.100	2
7.125	2
7.126	3
9.999	3


==> Result32A.dat <==
Time	S1
0	0.96813
1	0.81061
2	0.91988
3	0.73796
4	0.77372
5	0.85974
6	0.71307
7	0.75576
8	0.83508
9	0.98739
10	0.84111
11	0.75578
12	0.93863
13	0.92644
14	0.7439
15	0.9394
16	0.8052
17	0.9638
18	0.8906
19	0.976
20	0.6466
21	0.8418
22	0.7076
23	0.671
24	0.8174
25	0.9516
26	0.8906
27	0.68584
28	0.61956
29	0.7198
30	0.7808
31	0.9028
32	0.915
33	0.9638
34	0.97548
35	0.96432
36	0.7564
37	0.915
38	0.7442
39	0.9516
40	0.8662
41	0.9882
42	0.9638
43	1.0004
44	0.976
45	0.9882
46	1.0004
47	0.9882
48	0.9638
49	0.94452
50	0.95868
51	1.0004
52	0.99632
53	0.99312
54	0.97516
55	1.0004
56	0.7564
57	0.8662
58	0.7442
59	0.7076
60	0.6832
61	0.7686
62	0.9394
63	0.976
64	0.8784
65	0.9394
66	0.9028
67	0.915
68	0.9028
69	0.9394
70	0.8052
71	0.793
72	0.7564
73	0.7808
74	0.915
75	0.5246
76	0.7442
77	0.8052
78	0.8042
79	0.83452
80	0.87448
81	0.8296
82	0.8906
83	0.7808
84	0.732
85	0.5368
86	0.7198
87	0.9394
88	1.0004
89	1.0004
90	1.0004
91	1.0004
92	1.0004
93	1.0004
94	0.9882
95	1.0004
96	1.0004
97	1.0004
98	1.0004
99	1.0004
100	1.0004
101	0.99576
102	0.99312
103	1.00012
104	1.0004
105	1.0004
106	1.0004
107	1.0004
108	1.0004
109	1.0004
110	1.0004
111	1.0004
112	0.9882
113	1.0004
114	1.0004
115	1.0004
116	1.0004
117	1.0004
118	1.0004
119	1.0004
120	0.994
121	0.9946
122	1.0004
123	1.0004
124	1.0004
125	1.0004
126	1.0004
127	1.0004
128	1.0004
129	0.99676
130	0.99312
131	0.99912
132	1.0004
133	1.0004
134	0.8784

==> Result32B.dat <==
Time	S2
0	1.91283
1	1.73098
2	0.95082
3	0.98095
4	1.05478
5	1.18243
6	0.8533
7	1.04834
8	1.03615
9	0.95082
10	1.061
11	1.0736
12	0.9394
13	1.1346
14	1.2078
15	1.098
16	1.0004
17	1.037
18	1.01974
19	1.23726
20	1.5372
21	1.21344
22	1.15336
23	1.159
24	1.2078
25	0.9882
26	1.1102
27	1.1834
28	1.2566
29	1.2322
30	1.9398
31	1.99524
32	1.99416
33	2.0008
34	2.0008
35	1.99474
36	1.89706
37	1.22
38	1.93878
39	1.99352
40	1.9969
41	2.0008
42	2.0008
43	1.9764
44	2.0008
45	1.9886
46	2.0008
47	1.9886
48	2.0008
49	1.9886
50	1.9764
51	2.0008
52	2.0008
53	2.0008
54	2.0008
55	1.99406
56	1.70254
57	0.8418
58	1.2566
59	1.0858
60	1.0004
61	1.2444
62	0.976
63	0.8052
64	1.0492
65	1.1834
66	0.9516
67	0.93712
68	1.02708
69	1.0492
70	1.21622
71	1.00418
72	0.9516
73	1.1834
74	1.0004
75	1.1956
76	1.0004
77	0.9028
78	0.8296
79	0.9882
80	1.3298
81	1.1834
82	1.0736
83	1.2078
84	1.0614
85	1.403
86	1.17174
87	1.62206
88	1.1102

==> Result32C.dat <==
Time	S3
0	2.81489
1	2.14544
2	1.14586
3	1.28571
4	1.1401
5	0.98116
6	1.42027
7	1.18859
8	1.14414
9	0.99804
10	1.1212
11	1.1956
12	1.1224
13	0.9638
14	1.0004
15	0.97244
16	1.21136
17	1.0126
18	1.0614
19	0.793
20	0.8418
21	0.89624
22	1.17776
23	1.1468
24	0.9882
25	1.0004
26	1.037
27	1.14944
28	1.11976
29	1.0614
30	1.8178
31	2.1472
32	2.074
33	1.9154
34	2.04908
35	2.06672
36	2.1062
37	0.8662
38	1.8544
39	2.0193
40	2.1043
41	2.0252
42	1.9398
43	1.98046
44	2.08214
45	1.9322
46	2.0084
47	1.9398
48	2.074
49	2.0008
50	2.0252
51	1.9276
52	2.00754
53	2.07946
54	1.9764
55	2.0374
56	2.0252
57	1.2932
58	1.0126
59	1.1956
60	1.2932
61	0.976
62	1.0858
63	1.22
64	1.0736
65	0.9028
66	1.1224
67	1.18112
68	1.05148
69	1.0126
70	0.976
71	1.1834
72	1.3176
73	1.03172
74	1.06668
75	1.3054
76	1.2322
77	1.2566
78	1.4264
79	1.16
80	0.793
81	0.9882
82	1.037
83	0.976
84	1.2322
85	1.0492
86	1.1102
87	0.2074


==> Result32D.dat <==
Time	S4
0	2.82225
1	2.13808
2	1.14586
3	1.29214
4	1.13367
5	0.98739
6	1.41404
7	1.19462
8	1.14675
9	0.99957
10	1.11103
11	1.19742
12	1.12058
13	0.9638
14	1.0004
15	0.976
16	1.2078
17	1.01685
18	1.05715
19	0.793
20	0.8418
21	0.9028
22	1.1712
23	1.1468
24	0.9882
25	1.0004
26	1.037
27	1.159
28	1.11573
29	1.05587
30	1.8178
31	2.1472
32	2.08281
33	1.90659
34	2.0496
35	2.074
36	2.0984
37	0.86621
38	1.85439
39	2.0252
40	2.10483
41	2.01877
42	1.9398
43	1.9886
44	2.08095
45	1.93285
46	2.00415
47	1.93645
48	2.074
49	2.00301
50	2.02299
51	1.9276
52	2.013
53	2.07949
54	1.97091
55	2.0374
56	2.0252
57	1.2932
58	1.0126
59	1.1956
60	1.2932
61	0.976
62	1.0858
63	1.22
64	1.0736
65	0.9028
66	1.1224
67	1.1834
68	1.0492
69	1.0126
70	0.976
71	1.1834
72	1.3176
73	1.037
74	1.07121
75	1.29559
76	1.2322
77	1.2566
78	1.4274
79	1.159
80	0.793
81	0.9882
82	1.037
83	0.976
84	1.2322
85	1.0492
86	1.1102
87	0.2074


==> ResultStateMachineMPR.dat <==
Time	MPR
0.074785	0
0.152308	1
0.160513	0
0.226188	0
0.234398	1
0.242608	0
0.308288	0
0.316498	1
0.324708	0
0.390388	0
0.398598	1
0.406808	0
0.472488	0
0.480698	1
0.488908	0
0.554588	0
0.562798	1
0.571008	0
0.636688	0
0.644898	1
0.653108	0
0.718788	0
0.726998	1
0.735208	0
0.800888	0
0.809098	1
0.841944	1
0.848106	0
0.882994	0
0.891204	1
0.924057	1
0.932273	2
0.956921	2
0.963083	1
0.969245	1
0.975407	2
1.039081	2
1.047297	3
1.055513	3
1.063729	4
1.080161	4
1.086323	3
1.162321	3
1.170537	5
1.211617	5
1.217779	4
1.269129	4
1.277345	5
1.293777	5
1.301993	6
1.351289	6
1.357451	5
1.384153	5
1.392369	6
1.433449	6
1.441665	7
1.499177	7
1.505339	6
1.581337	6
1.589553	7
1.655281	7
1.661443	6
1.737441	6
1.745657	7
1.819601	7
1.825763	6
1.901761	6
1.909977	7
1.992137	7
1.998299	6
2.074297	6
2.082513	7
2.172889	7
2.179051	6
2.255049	6
2.263265	7
2.361857	7
2.368019	6
2.444017	6
2.452233	7
2.559041	7
2.565203	6
2.616553	6
2.723361	15
2.731577	14
2.739793	13
2.748009	12
2.756225	11
2.764441	10
2.772657	9
2.780873	8
2.789089	7
2.830169	7
2.836331	6
2.912329	6
2.920545	7
2.986273	14
2.992435	13
2.998597	13
3.004759	12
3.010921	11
3.019137	10
3.027353	9
3.035569	8
3.043785	7
3.052001	6
3.058163	5
3.070487	5
3.076649	6
3.125945	6
3.132107	5
3.175241	11
3.181403	10
3.208105	10
3.216321	9
3.224537	8
3.230699	7
3.236861	6
3.243023	5
3.257401	5
3.265617	6
3.282049	6
3.288211	5
3.306697	5
3.314913	6
3.347777	6
3.353939	5
3.366263	5
3.372425	6
3.405289	6
3.446369	11
3.479233	11
3.487449	10
3.493611	9
3.499773	8
3.505935	7
3.512097	6
3.536745	6
3.542907	5
3.569609	5
3.577825	6
3.594257	6
3.600419	5
3.618905	5
3.659985	10
3.666147	9
3.678471	9
3.684633	10
3.692849	10
3.717497	9
3.725713	8
3.742145	8
3.748307	7
3.754469	8
3.766793	8
3.775009	7
3.781171	6
3.787333	5
3.816089	5
3.822251	4
3.828413	4
3.834575	5
3.857169	5
3.865385	6
3.871547	5
3.898249	8
3.906465	9
3.931113	9
3.937275	8
3.949599	8
3.955761	7
3.963977	6
3.972193	6
3.978355	5
3.990679	5
4.021489	9
4.027651	8
4.054353	8
4.060515	7
4.066677	8
4.072839	7
4.079001	6
4.087217	5
4.095433	5
4.101595	4
4.107757	4
4.113919	5
4.136513	5
4.169377	9
4.175539	8
4.181701	8
4.187863	9
4.202241	9
4.208403	8
4.214565	8
4.220727	7
4.226889	6
4.235105	5
4.243321	5
4.249483	4
4.255645	4
4.261807	5
4.284401	5
4.292617	6
4.298779	5
4.325481	5
4.333697	6
4.350129	6
4.356291	5
4.374777	5
4.382993	6
4.407641	6
4.448721	11
4.454883	10
4.481585	10
4.489801	9
4.495963	8
4.502125	7
4.508287	6
4.514449	5
4.530881	5
4.539097	6
4.545259	5
4.571961	5
4.580177	6
4.596609	6
4.602771	5
4.621257	5
4.629473	6
4.662337	6
4.668499	5
4.680823	5
4.686985	6
4.695201	6
4.736281	10
4.744497	10
4.752713	11
4.769145	11
4.777361	10
4.783523	9
4.789685	8
4.818441	9
4.824603	8
4.851305	8
4.857467	7
4.869791	7
4.875953	6
4.884169	5
4.892385	5
4.898547	4
4.904709	4
4.910871	5
4.933465	5
4.941681	6
4.947843	5
4.974545	5
4.982761	6
4.999193	6
5.005355	5
5.023841	5
5.032057	6
5.064921	6
5.071083	5
5.083407	5
5.089569	6
5.138865	6
5.145027	5
5.151189	5
5.157351	6
5.221025	6
5.227187	5
5.233349	6
5.278537	6
5.327833	12
5.352481	12
5.360697	11
5.368913	10
5.377129	9
5.383291	8
5.389453	7
5.395615	6
5.434641	6
5.440803	5
5.459289	5
5.467505	6
5.500369	6
5.506531	5
5.518855	5
5.525017	6
5.574313	6
5.580475	5
5.586637	5
5.592799	6
5.656473	6
5.662635	5
5.668797	6
5.738633	6
5.746849	7
5.753011	6
5.765335	6
5.820793	12
5.826955	11
5.833117	11
5.839279	12
5.845441	11
5.853657	10
5.861873	9
5.870089	8
5.878305	7
5.884467	6
5.890629	5
5.902953	5
5.911169	6
5.944033	6
5.950195	5
5.962519	5
5.968681	6
6.017977	6
6.024139	5
6.030301	5
6.036463	6
6.100137	6
6.106299	5
6.112461	6
6.174081	6
6.223377	12
6.248025	12
6.256241	11
6.264457	10
6.272673	9
6.278835	8
6.284997	7
6.291159	6
6.321969	9
6.354833	9
6.360995	8
6.367157	9
6.373319	8
6.379481	7
6.387697	6
6.395913	6
6.402075	5
6.436993	5
6.445209	6
6.451371	5
6.478073	5
6.486289	6
6.502721	6
6.508883	5
6.527369	5
6.535585	6
6.568449	6
6.574611	5
6.586935	5
6.593097	6
6.617745	6
6.658825	11
6.691689	11
6.699905	10
6.706067	9
6.712229	8
6.718391	7
6.724553	6
6.749201	6
6.755363	5
6.782065	5
6.790281	6
6.806713	6
6.812875	5
6.831361	5
6.839577	6
6.856009	6
6.897089	11
6.903251	10
6.929953	10
6.938169	9
6.944331	8
6.950493	7
6.956655	6
6.962817	5
6.979249	5
6.987465	6
6.993627	5
7.020329	5
7.028545	6
7.044977	6
7.051139	5
7.069625	5
7.077841	6
7.110705	6
7.116867	5
7.129191	5
7.135353	6
7.143569	6
7.184649	10
7.192865	10
7.201081	11
7.217513	11
7.225729	10
7.231891	9
7.238053	8
7.244215	7
7.250377	6
7.275025	6
7.281187	5
7.307889	5
7.316105	6
7.332537	6
7.338699	5
7.357185	5
7.365401	6
7.398265	6
7.404427	5
7.416751	5
7.422913	6
7.472209	6
7.478371	5
7.484533	5
7.490695	6
7.554369	6
7.560531	5
7.566693	6
7.572855	6
7.620097	11
7.636529	11
7.644745	12
7.652961	11
7.661177	10
7.669393	9
7.675555	8
7.681717	7
7.687879	6
7.726905	6
7.733067	5
7.751553	5
7.759769	6
7.792633	6
7.798795	5
7.811119	5
7.817281	6
7.866577	6
7.872739	5
7.878901	5
7.885063	6
7.948737	6
7.954899	5
7.961061	6
8.030897	6
8.039113	7
8.045275	6
8.121273	6
8.129489	7
8.137705	7
8.143867	6
8.156191	6
8.211649	12
8.219865	12
8.228081	13
8.236297	12
8.244513	11
8.252729	10
8.260951	9
8.269167	8
8.275333	7
8.281499	6
8.334916	6
8.341082	5
8.353414	5
8.35958	6
8.408905	6
8.415071	5
8.421237	5
8.427403	6
8.491115	6
8.497281	5
8.503447	6
8.573325	6
8.581546	7
8.587712	6
8.600044	6
8.655535	12
8.661701	11
8.667867	11
8.674033	12
8.680199	11
8.688419	10
8.69664	9
8.704861	8
8.713082	7
8.719248	6
8.725414	5
8.737746	5
8.745966	6
8.77885	6
8.785016	5
8.797348	5
8.803514	6
8.852839	6
8.859005	5
8.865171	5
8.871337	6
8.935049	6
8.941215	5
8.984375	11
9.000817	11
9.033701	12
9.039867	11
9.046033	10
9.052199	9
9.066585	9
9.072751	8
9.078917	8
9.085083	7
9.091249	6
9.099469	5
9.10769	5
9.113856	4
9.120022	4
9.126188	5
9.148795	5
9.157016	6
9.163182	5
9.169348	5
9.198121	9
9.231005	9
9.237171	8
9.249503	8
9.255669	7
9.263889	6
9.27211	6
9.278276	5
9.313215	5
9.321436	6
9.327602	5
9.35432	5
9.387204	9
9.403646	9
9.411867	10
9.420088	10
9.426254	9
9.43242	9
9.438586	8
9.444752	7
9.452972	6
9.461193	6
9.467359	5
9.473525	5
9.502298	8
9.508464	7
9.51463	8
9.535182	8
9.541348	7
9.55368	7
9.559846	6
9.568066	5
9.576287	5
9.582453	4
9.588619	4
9.594785	5
9.617392	5
9.625613	6
9.631779	5
9.658497	5
9.666718	6
9.68316	6
9.689326	5
9.707824	5
9.716044	6
9.748928	6
9.755094	5
9.767426	5
9.806475	10
9.831138	10
9.839359	11
9.84758	10
9.853746	9
9.859912	8
9.866078	7
9.872244	6
9.896906	6
9.903072	5
9.92979	5
9.938011	6
9.954453	6
9.960619	5
9.979117	5
9.987337	6
10.020221	6
10.026387	5
10.038719	5
10.051039	6
10.057205	6
10.09421	10
10.102431	10
10.110652	11
10.118873	10
10.143521	10
10.149687	9
10.155853	8
10.162019	7
10.168185	6
10.186683	6
10.192849	5
10.199015	5
10.205181	4
10.242153	4
10.248319	5
10.254485	5
10.260651	4
10.266817	4
10.272983	5
10.303805	5
10.332619	9
10.338785	8
10.351117	8
10.357283	9
10.365503	9
10.373724	8
10.386048	7
10.392214	7
10.404538	6
10.416862	5
10.44151	5
10.447676	6
10.453842	5
10.47234	5
10.478506	4
10.49083	5
10.496996	4
10.50932	4
10.515486	3
10.521652	3
10.533976	2
10.577114	2
10.58328	3
10.589446	3
10.595612	2
10.620268	2
10.626434	1
10.638758	2
10.644924	2
10.65109	1
10.675738	1
10.681904	0
10.712718	0
10.725042	1
10.76203	1
10.768196	0
10.792852	0
10.817492	4
10.823658	4
10.835986	3
10.848314	3
10.860642	4
10.866808	4
10.872974	3
10.885302	2
10.891468	3
10.897634	3
10.9038	2
10.916128	3
10.922294	3
10.92846	2
10.940788	1
10.953116	0
11.094902	0
11.10723	1
11.113396	0
11.175036	0
11.187364	1
11.19353	0
11.205858	0
11.212024	1
11.21819	0
11.230518	0
11.236684	1
11.24285	0
11.273672	0
11.286	1
11.292166	0
11.310656	1
11.316822	0
11.532568	0
11.55722	7
11.563386	6
11.575714	5
11.588042	4
11.594208	5
11.600374	5
11.612702	4
11.631196	4
11.643524	3
11.64969	2
11.662018	2
11.674346	1
11.686674	0
11.766804	0
11.77297	2
11.785298	1
11.809958	1
11.822286	0
11.828452	1
11.834618	0
11.945566	0
11.957894	1
11.970222	0
11.976388	0
11.988716	1
11.994882	1
12.019534	6
12.0257	5
12.038028	5
12.050356	4
12.056522	4
12.06885	3
12.099664	4
12.111992	3
12.12432	4
12.136648	3
12.142814	3
12.14898	2
12.167474	2
12.179802	1
12.185968	3
12.198296	2
12.204462	1
12.21679	0
12.340066	0
12.352394	1
12.35856	1
12.370888	0
12.377054	1
12.389382	0
12.420208	0
12.432536	1
12.444864	0
12.574282	0
12.64272	1
12.656276	1
12.668604	0
12.722004	0
12.740494	1
12.752822	1
12.76515	0
12.815361	0
12.841136	1
12.853464	1
12.85963	0
12.929466	0
12.954118	1
12.960284	1
12.96645	0
13.046572	0
13.0589	1
13.083556	1
13.095884	0
13.18833	0
13.20682	1
13.219148	0
13.373226	0
13.385554	1
13.397882	0
13.428704	0
13.447194	1
13.45336	0
13.502668	0
13.514996	1
13.53349	1
13.545818	0
13.644438	0
13.650604	1
13.662932	0
13.786212	0
13.79854	1
13.804706	1
13.810872	0
13.817038	1
13.823204	0
13.835536	0
13.872512	2
13.878678	1
13.897172	1
13.9095	0
13.915666	0
13.921832	2
13.946496	2
13.952662	1
13.96499	0
13.977318	0
13.995808	1
14.008136	0
14.051286	0
14.057452	2
14.082112	2
14.088278	1
14.094444	0
14.149906	1
14.193064	1
14.205392	0
14.24853	2
14.273186	2
14.304	5
14.316328	4
14.328656	3
14.340984	2
14.353316	2
14.359482	1
14.365648	2
14.371814	1
14.384142	0
14.439616	0
14.445782	1
14.451948	0
14.470446	0
14.482774	1
14.495102	0
14.525928	0
14.538256	1
14.569082	1
14.575248	0
14.587576	2
14.593742	2
14.599908	1
14.618402	1
14.624568	0
14.65539	0
14.681528	7
14.689749	6
14.69797	7
14.706191	6
14.734961	6
14.747289	5
14.753455	4
14.765783	3
14.815099	3
14.821265	2
14.827431	3
14.833597	2
14.870585	2
14.882913	1
14.895241	1
14.901407	0
14.932225	0
14.938391	1
14.969217	1
14.975383	0
14.987711	2
14.993877	2
15.000043	1
15.037031	1
15.049359	0
15.067849	1
15.080177	0
15.123335	0
15.135663	1
15.147995	1
15.166485	4
15.172651	4
15.178817	3
15.184983	4
15.221967	4
15.234295	3
15.265117	3
15.277445	4
15.283611	4
15.289777	3
15.302105	3
15.314433	2
15.320599	1
15.326765	0
15.382231	0
15.394559	1
15.400725	1
15.419215	3
15.425381	2
15.437709	2
15.450037	1
15.462365	0
15.487017	1
15.499345	1
15.511673	0
15.597973	0
15.616463	3
15.622629	3
15.634957	2
15.653451	2
15.659617	1
15.665783	1
15.678111	0
15.696601	2
15.708929	1
15.715095	1
15.727423	2
15.733589	1
15.745917	1
15.758245	0
15.764411	1
15.770577	1
15.776743	0
15.850715	0
15.869205	1
15.881533	0
15.893865	0
15.900031	1
15.906197	1
15.912363	0
15.918529	0
15.924695	1
15.955509	3
15.961675	2
15.974003	2
15.980169	3
15.986335	3
15.992501	6
15.998667	7
16.010995	6
16.023323	5
16.029489	4
16.041817	3
16.078801	3
16.084967	2
16.097299	2
16.103465	4
16.115793	3
16.121959	3
16.128125	2
16.146619	2
16.152785	1
16.165117	1
16.171283	0
16.189781	0
16.195947	1
16.202113	1
16.214441	0
16.226769	1
16.239097	0
16.251425	0
16.269915	2
16.288409	2
16.294575	3
16.306907	3
16.313073	2
16.319239	3
16.325405	3
16.337733	2
16.362389	2
16.374717	1
16.393211	1
16.405539	0
16.417867	0
16.430195	1
16.436361	0
16.467175	2
16.473341	1
16.485669	2
16.497997	1
16.522653	1
16.534981	0
16.553475	0
16.565803	1
16.571969	1
16.584297	0
16.633609	0
16.639775	1
16.645941	0
16.658273	0
16.664439	1
16.676767	0
16.744573	0
16.76673	6
16.772896	5
16.785224	4
16.797552	3
16.822204	6
16.82837	5
16.834536	5
16.846864	4
16.859192	3
16.871524	3
16.883852	2
16.89618	2
16.908508	1
16.920836	1
16.933164	0
16.945492	2
16.951658	2
16.963986	1
16.98248	1
16.988646	0
17.06878	0
17.081108	1
17.093436	0
17.099602	1
17.11193	1
17.118096	5
17.124262	4
17.130428	3
17.15508	4
17.167408	4
17.179736	3
17.192064	3
17.19823	2
17.210558	2
17.216724	1
17.22289	2
17.229056	1
17.235222	0
17.24755	1
17.259878	2
17.272206	2
17.284534	1
17.296862	0
17.407802	0
17.45094	1
17.463268	0
17.530818	0
17.549308	1
17.580126	1
17.592454	0
17.660248	0
17.678738	1
17.691066	0
17.808168	0
17.820496	1
17.832824	0
17.962254	0
17.980744	1
17.98691	0
18.054712	0
18.060878	1
18.073206	0
18.091696	2
18.116356	2
18.159494	5
18.16566	4
18.177988	3
18.202644	3
18.239628	5
18.245794	4
18.258126	3
18.276624	3
18.288956	2
18.295122	2
18.301288	1
18.307454	1
18.31362	0
18.37528	0
18.381446	1
18.387612	1
18.393778	0
18.399944	0
18.40611	1
18.424608	1
18.43694	0
18.480102	0
18.492434	1
18.4986	2
18.504766	2
18.510932	3
18.517098	3
18.52943	2
18.541762	2
18.547928	1
18.554094	1
18.566426	0
18.609588	0
18.634252	6
18.640418	5
18.646584	5
18.65275	6
18.665082	5
18.68358	5
18.695912	4
18.702078	3
18.71441	2
18.739074	2
18.751406	1
18.763738	0
18.874238	0
18.925885	1
18.944383	1
18.950549	0
19.001929	0
19.014261	1
19.026593	1
19.038925	2
19.051257	2
19.057423	1
19.063589	0
19.106751	0
19.112917	1
19.119083	1
19.125249	0
19.143747	1
19.149913	0
19.217739	0
19.223905	1
19.230071	1
19.242403	0
19.285565	2
19.322561	2
19.328727	4
19.341059	3
19.347225	3
19.359557	2
19.365723	1
19.408885	1
19.415051	0
19.445881	0
19.452047	1
19.464379	0
19.489043	0
19.495209	1
19.507541	0
19.550703	0
19.556869	1
19.575367	0
19.587699	0
19.600031	1
19.612363	0
19.637027	0
19.649359	1
19.655525	0
19.686355	2
19.692521	2
19.704853	1
19.717185	1
19.729517	0
19.748015	0
19.778845	2
19.785011	1
19.797343	1
19.803509	2
19.815841	1
19.828173	0
19.877501	0
19.902165	2
19.908331	1
19.920663	0
19.982323	0
19.994655	1
20.000821	0
20.099477	0
20.117975	1
20.124141	0
20.148493	1
20.154659	0
20.160825	0
20.166991	1
20.173157	1
20.181377	0
20.222482	0
20.271808	7
20.277974	6
20.28414	5
20.290306	4
20.296472	4
20.304692	3
20.312913	2
20.321134	1
20.3273	0
20.345797	0
20.354018	1
20.362239	2
20.378681	2
20.384847	1
20.403345	1
20.411565	0
20.428007	0
20.436228	1
20.444449	1
20.450615	0
20.462947	0
20.469113	1
20.510217	1
20.518438	2
20.524604	1
20.53077	1
20.536936	2
20.600648	2
20.606814	1
20.61298	3
20.682858	3
20.691079	4
20.697245	3
20.703411	4
20.723963	4
20.78151	11
20.787676	10
20.800008	10
20.830836	9
20.839057	8
20.847278	7
20.855499	8
20.86372	8
20.869886	7
20.876052	8
20.882218	7
20.888384	6
20.896604	5
20.904825	5
20.910991	4
20.94593	4
20.954151	5
20.960317	4
20.978815	4
20.987035	5
20.995256	6
21.011698	6
21.017864	5
21.036362	5
21.044582	6
21.077466	6
21.083632	5
21.095964	5
21.10213	7
21.151455	7
21.157621	6
21.163787	6
21.169953	7
21.233665	7
21.239831	6
21.245997	7
21.315875	7
21.324096	8
21.330262	7
21.406306	7
21.414527	8
21.422748	8
21.428914	7
21.463853	7
21.5214	14
21.537842	14
21.546063	13
21.554284	12
21.562505	11
21.570726	10
21.578947	9
21.585113	8
21.591279	7
21.644715	7
21.650881	6
21.663213	6
21.669379	7
21.710483	11
21.726925	11
21.735146	12
21.743367	12
21.751588	11
21.757754	10
21.76392	9
21.770086	8
21.776252	7
21.800914	7
21.80708	6
21.833798	6
21.842019	7
21.858461	7
21.864627	6
21.883125	6
21.891345	7
21.924229	7
21.930395	6
21.942727	6
21.948893	7
21.998218	7
22.004384	6
22.01055	6
22.016716	7
22.080428	7
22.086594	6
22.129754	12
22.162638	12
22.170859	11
22.17908	10
22.185246	9
22.191412	8
22.197578	7
22.236627	7
22.242793	6
22.261291	6
22.269511	7
22.302395	7
22.308561	6
22.320893	6
22.327059	7
22.376384	7
22.38255	6
22.388716	6
22.433931	12
22.440097	11
22.466815	11
22.475036	10
22.483257	9
22.489423	8
22.495589	7
22.501755	6
22.516141	6
22.524362	7
22.540804	7
22.54697	6
22.565468	6
22.573688	7
22.606572	7
22.612738	6
22.62507	6
22.631236	7
22.688782	13
22.694948	12
22.701114	13
22.70728	13
22.713446	12
22.721666	11
22.727832	10
22.733998	9
22.740164	8
22.74633	7
22.75455	6
22.762771	6
22.768937	5
22.775103	5
22.781269	6
22.803876	6
22.812097	7
22.818263	6
22.844981	6
22.853202	7
22.869644	7
22.87581	6
22.894308	6
22.902528	7
22.935412	7
22.941578	6
22.95391	6
22.960076	7
23.009401	7
23.015567	6
23.021733	6
23.027899	7
23.091611	7
23.097777	6
23.103943	7
23.173821	7
23.182042	8
23.188208	7
23.264252	7
23.272473	8
23.280694	8
23.28686	7
23.313578	7
23.387567	16
23.395788	15
23.404009	14
23.41223	13
23.420451	12
23.428672	11
23.434838	10
23.441004	9
23.44717	8
23.453336	7
23.477998	7
23.484164	6
23.510882	6
23.519103	7
23.535545	7
23.541711	6
23.560209	6
23.568429	7
23.601313	7
23.607479	6
23.619811	6
23.625977	7
23.675302	7
23.681468	6
23.687634	6
23.6938	7
23.757512	7
23.763678	6
23.769844	7
23.815059	7
23.864385	13
23.889048	13
23.897269	12
23.90549	11
23.913711	10
23.919877	9
23.926043	8
23.932209	7
23.971258	7
23.977424	6
23.995922	6
24.004142	7
24.037026	7
24.043192	6
24.055524	6
24.06169	7
24.111015	7
24.117181	6
24.123347	6
24.129513	7
24.193225	7
24.199391	6
24.205557	7
24.250772	12
24.283656	12
24.291877	11
24.300098	10
24.306264	9
24.31243	8
24.318596	7
24.357645	7
24.363811	6
24.382309	6
24.423413	11
24.429579	10
24.441911	10
24.448077	11
24.456297	11
24.464518	10
24.470684	9
24.47685	8
24.483016	7
24.489182	6
24.505623	6
24.513844	7
24.52001	6
24.546728	6
24.554949	7
24.571391	7
24.577557	6
24.596055	6
24.604275	7
24.637159	7
24.643325	6
24.655657	6
24.661823	7
24.711148	7
24.717314	6
24.72348	6
24.729646	7
24.793358	7
24.799524	6
24.80569	7
24.875568	7
24.883789	8
24.889955	7
24.896121	7
24.949557	13
24.955723	12
24.974221	12
24.982441	11
24.990662	10
24.998883	9
25.007104	8
25.01327	7
25.019436	6
25.031768	6
25.039988	7
25.126312	7
25.132478	6
25.157142	6
25.169474	7
25.194138	7
25.212636	6
25.224968	5
25.2373	4
25.249632	3
25.255798	2
25.26813	2
25.280462	1
25.292794	0
25.317458	0
25.32979	1
25.335956	0
25.397616	0
25.440778	2
25.446944	3
25.45311	2
25.477774	2
25.48394	1
25.496272	1
25.502438	0
25.644256	0
25.656588	1
25.66892	0
25.69975	0
25.712082	1
25.736746	4
25.742912	3
25.755244	3
25.767576	2
25.786074	4
25.79224	3
25.804572	3
25.816904	2
25.829236	1
25.841568	0
25.903228	0
25.91556	1
25.921726	0
26.051212	0
26.088208	2
26.094374	1
26.10054	0
26.13137	0
26.143702	1
26.149868	0
26.1622	0
26.19303	2
26.199196	1
26.211528	0
26.279354	0
26.31635	1
26.328682	1
26.334848	0
26.396508	0
26.433504	3
26.43967	2
26.452002	1
26.464334	2
26.4705	1
26.488998	1
26.495164	0
26.661646	0
26.667812	1
26.673978	0
26.708851	0
26.735332	1
26.747664	1
26.759996	2
26.772328	2
26.778494	1
26.78466	0
26.832166	0
26.88331	4
26.907974	4
26.914376	3
26.926708	2
26.932874	1
26.945206	0
26.971923	0
26.980144	2
26.988365	2
27.000697	1
27.006863	2
27.013029	1
27.02947	1
27.035636	0
27.054133	0
27.062354	1
27.070575	0
27.089073	1
27.113737	1
27.119903	0
27.132235	0
27.154603	4
27.166935	4
27.173101	3
27.210097	3
27.216263	2
27.228595	2
27.234761	1
27.247093	1
27.253259	0
27.284089	0
27.296421	1
27.321085	1
27.327251	2
27.333417	1
27.339583	1
27.351915	0
27.358081	1
27.364247	0
27.407409	0
27.419741	1
27.438239	0
27.444405	1
27.481401	1
27.487567	0
27.543061	0
27.561559	1
27.573891	2
27.580057	1
27.586223	1
27.598555	0
27.604721	1
27.629385	1
27.635551	0
27.684879	0
27.697211	1
27.752705	1
27.758871	2
27.771203	2
27.777369	1
27.814365	5
27.820531	4
27.832863	5
27.845195	5
27.851361	4
27.869859	3
27.882191	4
27.888357	4
27.894523	3
27.900689	3
27.906855	4
27.913021	4
27.925353	3
27.937685	2
27.950017	1
27.962349	0
27.968515	1
27.974681	0
28.017843	0
28.024009	2
28.030175	1
28.048673	1
28.079503	5
28.085669	4
28.098001	4
28.104167	5
28.110333	4
28.122665	3
28.134997	4
28.141163	3
28.147329	3
28.153495	4
28.159661	5
28.165827	5
28.178159	4
28.190491	3
28.202823	2
28.208989	1
28.221321	0
28.245985	1
28.252151	1
28.258317	2
28.264483	1
28.289147	1
28.295313	0
28.326143	0
28.338475	1
28.350807	2
28.363139	1
28.406301	1
28.412467	0
28.418633	0
28.424799	1
28.430965	0
28.455629	0
28.474127	1
28.486459	1
28.492625	0
28.517289	0
28.535787	1
28.566617	1
28.578949	0
28.603613	0
28.615945	1
28.622111	0
28.708435	0
28.726933	1
28.733099	0
28.757763	1
28.763929	0
28.807091	0
28.844087	1
28.850253	0
28.862585	1
28.868751	1
28.874917	0
28.955075	0
28.961241	1
28.967407	2
28.973573	1
28.985905	1
28.992071	0
29.029067	0
29.053731	5
29.059897	4
29.084561	4
29.096893	3
29.109225	2
29.115391	1
29.152387	2
29.158553	1
29.170885	1
29.183217	0
29.189383	1
29.195549	2
29.201715	1
29.214047	0
29.318869	0
29.325035	1
29.331201	0
29.343533	1
29.349699	0
29.411359	1
29.417525	2
29.423691	2
29.429857	1
29.436023	2
29.442189	1
29.460687	0
29.497683	0
29.503849	2
29.534679	2
29.547011	1
29.553177	0
29.614837	0
29.633335	1
29.645667	1
29.657999	0
29.756655	0
29.775284	1
29.783505	0
29.802003	1
29.814335	0
29.888327	0
29.906825	1
29.919157	1
29.925323	0
29.968485	0
30.011647	4
30.017813	3
30.030145	2
30.042477	2
30.054809	1
30.060975	1
30.067141	0
30.12033	0
30.138828	1
30.163492	1
30.18199	2
30.188156	1
30.200488	0
30.268314	0
30.280646	1
30.292978	1
30.299144	0
30.317642	1
30.323808	0
30.33614	0
30.379302	2
30.385468	1
30.3978	1
30.410132	0
30.422464	0
30.434796	1
30.440962	1
30.453294	0
30.484124	0
30.514954	1
30.52112	0
30.545784	0
30.55195	1
30.564282	0
30.61361	0
30.619776	1
30.64444	1
30.656772	2
30.693768	2
30.699934	1
30.718432	0
30.730764	1
30.743096	1
30.749262	2
30.755428	1
30.76776	1
30.773926	0
30.792424	0
30.804756	1
30.810922	0
30.884914	0
30.89108	1
30.909578	1
30.915744	0
30.946574	0
30.95274	1
30.995902	4
31.020566	4
31.026732	5
31.039064	5
31.051396	4
31.057562	3
31.069894	3
31.07606	2
31.082226	3
31.088392	2
31.094558	1
31.100724	0
31.119222	1
31.143886	1
31.150052	2
31.180882	2
31.193214	1
31.19938	0
31.205546	1
31.224044	1
31.23021	0
31.312611	5
31.324943	4
31.337275	3
31.343441	2
31.355773	1
31.368105	0
31.423599	0
31.429765	1
31.442097	1
31.448263	0
31.509923	0
31.522255	1
31.528421	0
31.540753	1
31.559251	1
31.571583	0
31.620911	3
31.627077	2
31.639409	2
31.645575	3
31.657907	3
31.670239	2
31.676405	2
31.682571	1
31.694903	0
31.738065	1
31.744231	0
31.768895	0
31.787393	4
31.799725	3
31.805891	3
31.824389	2
31.836721	1
31.842887	0
31.910713	0
31.916879	1
31.923045	0
31.978539	0
31.990871	1
32.015535	1
32.021701	3
32.027867	3
32.034033	2
32.040199	2
32.077195	4
32.089527	3
32.108025	3
32.120357	2
32.126523	3
32.132689	2
32.145021	2
32.151187	3
32.157353	2
32.163519	1
32.169685	0
32.182017	0
32.200515	1
32.212847	0
32.268341	0
32.274507	1
32.286839	1
32.293005	3
32.299171	2
32.311503	2
32.323835	1
32.330001	0
32.428657	0
32.434823	1
32.440989	1
32.453321	0
32.459487	0
32.471819	1
32.477985	0
32.533479	0
32.551977	1
32.570475	1
32.582807	0
32.650633	0
32.662965	1
32.675297	1
32.687629	0
32.693795	0
32.761621	2
32.773953	1
32.786285	2
32.804783	2
32.817115	1
32.823281	0
32.884941	0
32.891107	1
32.909605	1
32.928103	0
32.989763	0
33.002095	2
33.008261	1
33.020593	0
33.082253	0
33.094585	2
33.106917	1
33.119249	1
33.131581	0
33.168577	0
33.180909	1
33.193241	0
33.217905	0
33.242569	1
33.273399	6
33.279565	5
33.285731	4
33.298063	3
33.316561	2
33.322727	1
33.335059	0
33.446047	0
33.489209	1
33.513873	1
33.520039	0
33.569367	2
33.575533	1
33.587865	0
33.612529	0
33.624861	1
33.631027	0
33.668023	0
33.698853	1
33.711185	0
33.760513	0
33.766679	1
33.772845	0
33.865335	0
33.871501	2
33.883833	2
33.896165	1
33.902331	0
33.951659	0
33.970157	1
33.976323	0
33.988655	0
34.000987	1
34.013319	1
34.025651	3
34.031817	2
34.050315	1
34.062647	0
34.140635	0
34.167116	1
34.197946	1
34.204112	0
34.241105	0
34.257547	1
34.269879	1
34.276045	0
34.294543	0
34.300709	1
34.306875	0
34.337705	0
34.350037	1
34.356203	0
34.387033	0
34.393199	1
34.399365	0
34.430195	0
34.442527	2
34.448693	2
34.454859	1
34.467191	0
34.522685	0
34.561724	6
34.56789	5
34.580222	4
34.592554	5
34.604886	4
34.623384	4
34.635716	3
34.648048	2
34.654214	1
34.666546	0
34.697376	0
34.709708	1
34.72204	0
34.796032	0
34.808364	1
34.81453	0
34.839194	0
34.851526	1
34.863858	1
34.87619	0
34.90702	0
34.919352	1
34.925518	0
34.96868	0
35.018008	7
35.024174	6
35.055004	6
35.06117	5
35.073502	4
35.079668	5
35.085834	4
35.098166	4
35.104332	3
35.116664	2
35.128996	1
35.135162	0
35.15366	0
35.165992	1
35.190656	1
35.196822	0
35.21532	1
35.227652	1
35.239984	0
35.24615	1
35.252316	0
35.295478	0
35.30781	1
35.320142	0
35.332474	0
35.344806	1
35.350972	0
35.36947	0
35.418798	1
35.43113	1
35.443462	0
35.505122	0
35.566782	2
35.591446	2
35.603778	1
35.628442	1
35.634608	0
35.727098	0
35.745596	1
35.764094	1
35.77026	0
35.844252	0
35.881248	2
35.887414	1
35.89358	0
35.963405	0
35.969571	1
35.981903	1
35.994235	0
36.055895	0
36.062061	1
36.068227	0
36.1566	0
36.168932	2
36.181264	1
36.18743	0
36.230592	0
36.273754	4
36.27992	3
36.286086	3
36.298418	2
36.304584	2
36.316916	1
36.329248	0
36.34158	0
36.390908	1
36.40324	1
36.409406	0
36.421738	2
36.427904	1
36.452568	1
36.458734	0
36.545058	0
36.55739	1
36.563556	0
36.575888	1
36.594386	1
36.606718	0
36.723872	0
36.736204	1
36.74237	1
36.748536	0
36.767034	0
36.797864	3
36.80403	2
36.822528	2
36.83486	1
36.847192	1
36.853358	3
36.859524	2
36.871856	2
36.878022	1
36.884188	0
36.98901	0
36.995176	2
37.007508	2
37.01984	1
37.032172	0
37.136994	0
37.192488	2
37.226557	6
37.232723	5
37.251221	4
37.263553	3
37.275885	2
37.288217	1
37.300549	1
37.312881	0
37.337545	1
37.349877	1
37.356043	0
37.454699	0
37.467031	1
37.473197	0
37.497861	0
37.510193	1
37.516359	0
37.596517	0
37.615015	2
37.621181	1
37.645845	1
37.652011	0
37.762999	0
37.781497	1
37.793829	0
37.830825	1
37.849323	1
37.855489	0
37.923315	0
37.935647	2
37.947979	2
37.960311	1
37.972643	1
38.021971	2
38.034303	4
38.040469	4
38.046635	3
38.052801	2
38.065133	2
38.071299	1
38.077465	0
38.097394	0
38.113836	1
38.122057	1
38.128223	0
38.134389	0
38.154941	4
38.163162	3
38.171383	3
38.179604	2
38.18577	1
38.212488	1
38.218654	0
38.22893	0
38.237151	1
38.253593	1
38.259759	0
38.265925	0
38.272091	1
38.302919	1
38.309085	0
38.315251	0
38.321417	1
38.335803	1
38.344024	2
38.360466	2
38.366632	1
38.38513	1
38.39335	2
38.401571	3
38.426234	3
38.4324	2
38.444732	2
38.450898	3
38.492002	3
38.500223	4
38.506389	3
38.512555	3
38.518721	4
38.582433	4
38.588599	3
38.594765	4
38.600931	5
38.664643	5
38.672864	6
38.67903	5
38.705748	5
38.713969	6
38.730411	6
38.8044	15
38.812621	14
38.820842	13
38.829063	12
38.835229	11
38.841395	10
38.847561	9
38.853727	8
38.861947	7
38.870168	6
38.876334	5
38.911273	5
38.919494	6
38.92566	5
38.952378	5
38.960599	6
38.977041	6
38.983207	5
39.001705	5
39.009925	6
39.042809	6
39.048975	5
39.061307	5
39.067473	6
39.116798	6
39.122964	5
39.12913	5
39.135296	6
39.199008	6
39.205174	5
39.21134	6
39.256555	11
39.289439	11
39.29766	10
39.305881	9
39.312047	8
39.318213	7
39.324379	6
39.363428	6
39.369594	5
39.388092	5
39.396312	6
39.429196	6
39.435362	5
39.447694	5
39.45386	6
39.503185	6
39.509351	5
39.515517	5
39.521683	6
39.585395	6
39.591561	5
39.597727	6
39.667605	6
39.675826	7
39.681992	6
39.758036	6
39.766257	7
39.774478	7
39.780644	6
39.78681	6
39.864909	15
39.87313	14
39.881351	13
39.889572	12
39.895738	11
39.901904	10
39.90807	9
39.914236	8
39.922456	7
39.930677	6
39.936843	5
39.955341	5
39.988224	9
39.99439	8
40.012888	8
40.021108	9
40.027274	8
40.03344	8
40.039606	7
40.045772	6
40.053992	5
40.062213	5
40.068379	4
40.074545	4
40.080711	5
40.103318	5
40.111539	6
40.117705	5
40.144423	5
40.152644	6
40.169086	6
40.175252	5
40.19375	5
40.20197	6
40.234854	6
40.24102	5
40.253352	5
40.259518	6
40.308843	6
40.315009	5
40.321175	5
40.327341	6
40.391053	6
40.397219	5
40.403385	6
40.432158	6
40.481484	12
40.506147	12
40.514368	11
40.522589	10
40.53081	9
40.536976	8
40.543142	7
40.549308	6
40.588357	6
40.594523	5
40.613021	5
40.621241	6
40.654125	6
40.660291	5
40.672623	5
40.678789	6
40.728114	6
40.73428	5
40.740446	5
40.746612	6
40.810324	6
40.81649	5
40.822656	6
40.892534	6
40.900755	7
40.906921	6
40.913087	6
40.966523	12
40.972689	11
40.991187	11
40.999407	10
41.007628	9
41.015849	8
41.02407	7
41.030236	6
41.036402	5
41.048734	5
41.056954	6
41.089838	6
41.096004	5
41.108336	5
41.114502	6
41.122722	6


==> ResultStateMachineState.dat <==
Time		State
0.074785	0
0.160513	0
0.242608	0
0.324708	0
0.406808	0
0.488908	0
0.571008	0
0.653108	0
0.735208	0
0.817314	0
0.899414	0
0.989785	2
1.092485	2
1.203401	2
1.318425	2
1.441665	1
1.564905	3
1.688145	3
1.819601	3
1.942841	3
2.066081	3
2.191375	3
2.320777	3
2.444017	3
2.571365	3
2.797305	3
2.920545	3
3.093081	3
3.243023	3
3.360101	3
3.512097	3
3.659985	3
3.787333	3
3.922897	3
4.054353	3
4.187863	3
4.298779	3
4.448721	3
4.557583	3
4.674661	3
4.843089	3
4.954005	3
5.071083	3
5.188161	3
5.352481	3
5.467505	3
5.586637	3
5.705769	3
5.870089	3
5.985113	3
6.106299	3
6.272673	3
6.408237	3
6.521207	3
6.675257	3
6.790281	3
6.938169	3
7.051139	3
7.201081	3
7.316105	3
7.431129	3
7.554369	3
7.710473	3
7.825497	3
7.948737	3
8.063761	3
8.236297	3
8.353414	3
8.474673	3
8.593878	3
8.754187	3
8.871337	3
9.052199	3
9.163182	3
9.296774	3
9.438586	3
9.568066	3
9.68316	3
9.831138	3
9.946232	3
10.09421	3
10.217505	3
10.357283	3
10.496996	3
10.638758	3
10.78052	4
10.92846	4
11.082574	4
11.24285	4
11.409288	4
11.600374	0
11.791464	0
11.994882	0
12.21679	0
12.321576	0
12.414042	0
12.568116	0
12.656276	0
12.752822	0
12.853464	0
12.960284	0
13.071228	0
13.219148	0
13.397882	0
13.521162	0
13.662932	0
13.804706	0
13.927998	0
14.051286	0
14.156072	0
14.273186	0
14.384142	0
14.495102	0
14.593742	0
14.722633	0
14.858253	2
14.993877	0
15.141829	0
15.252789	2
15.369903	0
15.499345	0
15.622629	0
15.745917	0
15.881533	0
15.998667	0
16.140453	2
16.282243	0
16.350061	2
16.467175	0
16.571969	0
16.676767	0
16.82837	0
16.963986	0
17.11193	0
17.22289	2
17.352332	0
17.463268	0
17.567798	0
17.691066	0
17.832824	0
17.98691	0
18.104028	0
18.276624	2
18.387612	0
18.510932	0
18.71441	2
18.763738	0
18.841354	0
18.932051	0
19.026593	0
19.119083	0
19.230071	0
19.365723	0
19.507541	0
19.655525	0
19.828173	0
20.074813	0
20.154659	0
20.277974	0
20.362239	0
20.444449	0
20.53077	0
20.625312	2
20.78151	2
20.910991	2
21.02403	2
21.151455	1
21.27477	3
21.406306	3
21.585113	3
21.743367	3
21.864627	3
21.989997	3
22.154417	3
22.277732	3
22.440097	3
22.559302	3
22.727832	3
22.844981	3
22.968296	3
23.097777	3
23.223147	3
23.420451	3
23.541711	3
23.667081	3
23.790396	3
23.963037	3
24.086352	3
24.250772	3
24.376143	3
24.526176	3
24.649491	3
24.776916	3
24.949557	3
25.126312	3
25.32979	4
25.539434	4
25.767576	4
25.989552	4
26.217694	4
26.519828	0
26.569156	0
26.673978	0
26.778494	0
26.901808	0
26.988365	0
27.070575	0
27.197765	0
27.308753	0
27.438239	0
27.573891	0
27.709543	0
27.888357	2
28.030175	0
28.147329	2
28.252151	0
28.350807	0
28.486459	0
28.677605	0
28.757763	0
28.868751	0
28.967407	0
29.084561	0
29.214047	0
29.312703	0
29.417525	0
29.510015	0
29.614837	0
29.725825	0
29.814335	0
29.919157	0
30.042477	0
30.15116	0
30.292978	0
30.440962	0
30.564282	0
30.681436	0
30.810922	0
30.995902	0
31.180882	2
31.217878	0
31.343441	0
31.442097	0
31.546919	0
31.676405	0
31.824389	0
31.923045	0
32.040199	0
32.169685	0
32.323835	0
32.422491	0
32.459487	0
32.564309	0
32.675297	0
32.804783	0
32.903439	0
33.008261	0
33.119249	0
33.279565	0
33.384387	0
33.501541	0
33.631027	0
33.772845	0
33.883833	0
34.000987	0
34.093477	0
34.179448	0
34.269879	0
34.356203	0
34.454859	0
34.592554	0
34.72204	0
34.863858	0
35.042672	0
35.178324	0
35.295478	0
35.43113	0
35.591446	0
35.714766	0
35.764094	2
35.887414	0
35.981903	0
36.068227	0
36.181264	0
36.304584	0
36.440236	0
36.58822	0
36.74237	0
36.86569	0
36.982844	0
37.087666	0
37.226557	0
37.349877	0
37.473197	0
37.621181	0
37.744501	0
37.836991	0
37.941813	0
38.058967	2
38.163162	0
38.245372	0
38.327583	0
38.426234	2
38.524887	2
38.63998	2
38.829063	1
38.937992	1
39.055141	3
39.174345	3
39.330545	3
39.447694	3
39.568953	3
39.688158	3
39.881351	3
40.012888	3
40.123871	3
40.24102	3
40.358169	3
40.522589	3
40.637683	3
40.752778	3
40.876092	3
41.036402	3

==> ResultStateMachineWindow.dat <==
Time	Window
0.074785	2
0.152308	2
0.160513	3
0.234398	3
0.242608	4
0.316498	4
0.324708	5
0.398598	5
0.406808	6
0.480698	6
0.488908	7
0.562798	7
0.571008	8
0.644898	8
0.653108	9
0.726998	9
0.735208	10
0.809098	10
0.817314	11
0.891204	11
0.899414	12
0.981569	12
0.989785	13
1.086323	13
1.092485	14
1.195185	14
1.203401	15
1.310209	15
1.318425	16
11.594208	16
11.600374	17
11.785298	17
11.791464	18
11.988716	18
11.994882	19
12.204462	19
12.21679	20
12.229118	10
12.235284	10
12.253774	5
12.309248	5
12.321576	6
12.377054	6
12.389382	3
12.407876	3
12.414042	4
12.444864	4
12.54346	2
12.549626	2
12.568116	3
12.64272	3
12.656276	4
12.740494	4
12.752822	5
12.841136	5
12.853464	6
12.954118	6
12.960284	7
13.0589	7
13.071228	8
13.20682	8
13.219148	9
13.385554	9
13.397882	10
13.514996	10
13.521162	11
13.650604	11
13.662932	12
13.79854	12
13.804706	13
13.921832	13
13.927998	14
13.952662	14
13.96499	7
14.04512	7
14.051286	8
14.149906	8
14.156072	9
14.260858	9
14.273186	10
14.371814	10
14.384142	11
14.482774	11
14.495102	12
14.587576	12
14.593742	13
14.714412	13
14.722633	14
14.845925	14
14.858253	15
14.987711	15
14.993877	16
15.135663	16
15.141829	17
15.166485	17
15.172651	8
15.240461	8
15.252789	9
15.326765	9
15.369903	10
15.487017	10
15.499345	11
15.616463	11
15.622629	12
15.733589	12
15.745917	13
15.869205	13
15.881533	14
15.992501	14
15.998667	15
16.128125	15
16.140453	16
16.269915	16
16.282243	17
16.288409	8
16.337733	8
16.350061	9
16.436361	9
16.467175	10
16.565803	10
16.571969	11
16.664439	11
16.676767	12
16.822204	12
16.82837	13
16.951658	13
16.963986	14
17.099602	14
17.11193	15
17.130428	15
17.15508	7
17.216724	7
17.22289	8
17.272206	8
17.284534	4
17.346166	4
17.352332	5
17.45094	5
17.463268	6
17.549308	6
17.567798	7
17.678738	7
17.691066	8
17.820496	8
17.832824	9
17.980744	9
17.98691	10
18.097862	10
18.104028	11
18.270458	11
18.276624	12
18.381446	12
18.387612	13
18.504766	13
18.510932	14
18.65275	14
18.665082	7
18.671248	7
18.68358	3
18.702078	3
18.71441	4
18.751406	4
18.763738	5
18.794568	5
18.841354	6
18.925885	6
18.932051	7
19.014261	7
19.026593	8
19.112917	8
19.119083	9
19.223905	9
19.230071	10
19.359557	10
19.365723	11
19.495209	11
19.507541	12
19.649359	12
19.655525	13
19.815841	13
19.828173	14
19.969991	14
19.982323	7
20.050149	7
20.074813	8
20.148493	8
20.154659	9
20.271808	9
20.277974	10
20.354018	10
20.362239	11
20.436228	11
20.444449	12
20.524604	12
20.53077	13
20.619146	13
20.625312	14
20.723963	14
20.78151	15
20.904825	15
20.910991	16
21.017864	16
21.02403	17
26.433504	17
26.43967	8
26.488998	8
26.495164	4
26.513662	4
26.519828	5
26.556824	5
26.569156	6
26.667812	6
26.673978	7
26.772328	7
26.778494	8
26.895642	8
26.901808	9
26.980144	9
26.988365	10
27.062354	10
27.070575	11
27.185433	11
27.197765	12
27.296421	12
27.308753	13
27.419741	13
27.438239	14
27.561559	14
27.573891	15
27.697211	15
27.709543	16
27.882191	16
27.888357	17
28.024009	17
28.030175	18
28.048673	18
28.079503	9
28.141163	9
28.147329	10
28.245985	10
28.252151	11
28.338475	11
28.350807	12
28.474127	12
28.486459	13
28.585115	13
28.603613	6
28.659107	6
28.677605	7
28.733099	7
28.757763	8
28.862585	8
28.868751	9
28.961241	9
28.967407	10
29.078395	10
29.084561	11
29.201715	11
29.214047	12
29.220213	6
29.300371	6
29.312703	7
29.411359	7
29.417525	8
29.503849	8
29.510015	9
29.534679	9
29.547011	4
29.602505	4
29.614837	5
29.670331	5
29.725825	6
29.802003	6
29.814335	7
29.906825	7
29.919157	8
30.030145	8
30.042477	9
30.138828	9
30.15116	10
30.280646	10
30.292978	11
30.434796	11
30.440962	12
30.55195	12
30.564282	13
30.669104	13
30.681436	14
30.804756	14
30.810922	15
30.95274	15
30.995902	16
31.094558	16
31.100724	8
31.143886	8
31.150052	4
31.174716	4
31.180882	5
31.211712	5
31.217878	6
31.337275	6
31.343441	7
31.429765	7
31.442097	8
31.540753	8
31.546919	9
31.670239	9
31.676405	10
31.805891	10
31.824389	11
31.916879	11
31.923045	12
32.034033	12
32.040199	13
32.163519	13
32.169685	14
32.311503	14
32.323835	15
32.330001	7
32.416325	7
32.422491	8
32.428657	4
32.453321	4
32.459487	5
32.551977	5
32.564309	6
32.662965	6
32.675297	7
32.798617	7
32.804783	8
32.891107	8
32.903439	9
33.002095	9
33.008261	10
33.106917	10
33.119249	11
33.180909	11
33.193241	5
33.273399	5
33.279565	6
33.335059	6
33.384387	7
33.489209	7
33.501541	8
33.624861	8
33.631027	9
33.766679	9
33.772845	10
33.877667	10
33.883833	11
33.920829	11
33.926995	5
33.988655	5
34.000987	6
34.062647	6
34.093477	7
34.167116	7
34.179448	8
34.257547	8
34.269879	9
34.350037	9
34.356203	10
34.448693	10
34.454859	11
34.580222	11
34.592554	12
34.709708	12
34.72204	13
34.851526	13
34.863858	14
35.036506	14
35.042672	15
35.165992	15
35.178324	16
35.196822	16
35.21532	8
35.283146	8
35.295478	9
35.418798	9
35.43113	10
35.579114	10
35.591446	11
35.609944	11
35.622276	5
35.653106	5
35.714766	6
35.727098	3
35.757928	3
35.764094	4
35.881248	4
35.887414	5
35.969571	5
35.981903	6
36.062061	6
36.068227	7
36.168932	7
36.181264	8
36.298418	8
36.304584	9
36.427904	9
36.440236	10
36.575888	10
36.58822	11
36.736204	11
36.74237	12
36.859524	12
36.86569	13
36.884188	13
36.908852	6
36.976678	6
36.982844	7
37.032172	7
37.087666	8
37.192488	8
37.226557	9
37.337545	9
37.349877	10
37.467031	10
37.473197	11
37.516359	11
37.534857	5
37.615015	5
37.621181	6
37.670509	6
37.744501	7
37.830825	7
37.836991	8
37.935647	8
37.941813	9
38.052801	9
38.058967	10
38.154941	10
38.163162	11
38.237151	11
38.245372	12
38.321417	12
38.327583	13
38.418013	13
38.426234	14
38.518721	14
38.524887	15
38.631759	15
38.63998	16
41.122722	16


==> StreamingResult.dat <==
play	C1B	C2B	C3B	C4B	C1N	C2N	C3N	C4N	C1F	C2F	C3F	C4F	C1S	C2S	C3S	C4S
10	21.62969	6.486669	1.523651	0.88589	21.840422	7.27875	2.78767	2.766435	21.773633	10.591748	10.096999	1.131286	21.664654	6.764724	1.785562	1.122666
20	42.19969	11.833391	1.795651	0.88589	42.447478	13.786332	5.044064	5.024045	42.456652	20.407065	19.942343	1.131286	42.325776	11.968356	2.825031	1.122666
30	62.813882	17.187165	2.149491	0.88589	63.097686	20.365894	6.98764	6.971953	63.238813	30.337623	29.823088	1.131286	62.97608	17.328666	3.211086	1.122666
40	83.383882	22.507199	2.460999	0.88589	84.16583	27.569618	8.656297	8.644562	83.821486	40.062028	39.569132	1.131286	83.54072	22.75409	4.009909	1.122666
50	104.052431	28.020096	2.879661	0.88589	104.999033	33.971826	11.464114	11.326584	104.654446	49.86917	49.406121	1.131286	104.318502	28.317283	4.498056	1.122666
60	124.675587	33.41311	3.336549	0.88589	125.91581	40.770975	14.145205	13.741507	125.349771	59.744708	59.280489	1.131286	124.943574	33.447245	5.413442	1.122666
70	145.276639	38.859492	3.787893	0.88589	146.661505	47.507194	16.74569	16.066857	146.046742	69.479528	69.010987	1.131286	145.615539	39.123045	6.083301	1.122666

